Hybrid High-Order formulations with turbulence modelling capabilities for incompressible flow problems

We propose a Hybrid High-Order (HHO) formulation of the incompressible Navier--Stokes equations, that is well suited to be employed for the simulation of turbulent flows. The spatial discretization relies on hybrid velocity and pressure spaces and the temporal discretization is based on Explicit Singly Diagonal Implicit Runge-Kutta (ESDIRK) methods. The formulation possesses some attractive features that can be fruitfully exploited when high-fidelity computations are required, namely: pressure-robustness, conservation of mass enforced cell-by-cell up to machine precision, robustness in the inviscid limit, implicit high-order accurate time stepping with local time step adaptation, reduced memory footprint thanks to static condensation of both velocity and pressure, possibility to exploit inherited $p$-multilevel solution strategies to improve performance of iterative solvers. After demonstrating the relevant properties of the scheme in practice, performing challenging 2D and 3D test cases, we consider the simulation of the Taylor--Green Vortex flow problem at Reynolds 1600.

==> DSL_dt_p4_1e-10.dat <==
# time dt
1.0000000E-02	1.0000000E-02
2.0000000E-02	1.0000000E-02
3.3257921E-02	1.3257921E-02
5.0691559E-02	1.7433637E-02
7.2758191E-02	2.2066633E-02
9.7204015E-02	2.4445824E-02
1.2131101E-01	2.4106993E-02
1.4467622E-01	2.3365210E-02
1.6712374E-01	2.2447519E-02
1.8862982E-01	2.1506082E-02
2.0923605E-01	2.0606236E-02
2.2897679E-01	1.9740738E-02
2.4781392E-01	1.8837123E-02
2.6587712E-01	1.8063203E-02
2.8317271E-01	1.7295591E-02
2.9981777E-01	1.6645057E-02
3.1584282E-01	1.6025051E-02
3.3124514E-01	1.5402324E-02
3.4605604E-01	1.4810896E-02
3.6030410E-01	1.4248059E-02
3.7401473E-01	1.3710637E-02
3.8721707E-01	1.3202333E-02
3.9993666E-01	1.2719596E-02
4.1219561E-01	1.2258948E-02
4.2401371E-01	1.1818100E-02
4.3540908E-01	1.1395374E-02
4.4636153E-01	1.0952447E-02
4.5688902E-01	1.0527492E-02
4.6704577E-01	1.0156751E-02
4.7682675E-01	9.7809729E-03
4.8634707E-01	9.5203270E-03
4.9557265E-01	9.2255755E-03
5.0446247E-01	8.8898249E-03
5.1305326E-01	8.5907885E-03
5.2133590E-01	8.2826391E-03
5.2935710E-01	8.0211983E-03
5.3712445E-01	7.7673506E-03
5.4465923E-01	7.5347845E-03
5.5196635E-01	7.3071180E-03
5.5904171E-01	7.0753551E-03
5.6590140E-01	6.8596894E-03
5.7255205E-01	6.6506488E-03
5.7900667E-01	6.4546196E-03
5.8527831E-01	6.2716422E-03
5.9136549E-01	6.0871841E-03
5.9727558E-01	5.9100916E-03
6.0301827E-01	5.7426832E-03
6.0856658E-01	5.5483155E-03
6.1393965E-01	5.3730659E-03
6.1922474E-01	5.2850965E-03
6.2437335E-01	5.1486101E-03
6.2935861E-01	4.9852580E-03
6.3424394E-01	4.8853273E-03
6.3901107E-01	4.7671310E-03
6.4366872E-01	4.6576513E-03
6.4821956E-01	4.5508372E-03
6.5266586E-01	4.4463053E-03
6.5700877E-01	4.3429044E-03
6.6126242E-01	4.2536551E-03
6.6543587E-01	4.1734448E-03
6.6952528E-01	4.0894083E-03
6.7352860E-01	4.0033225E-03
6.7744891E-01	3.9203138E-03
6.8129427E-01	3.8453515E-03
6.8506918E-01	3.7749115E-03
6.8877804E-01	3.7088595E-03
6.9241711E-01	3.6390711E-03
6.9599633E-01	3.5792180E-03
6.9950950E-01	3.5131764E-03
7.0296656E-01	3.4570582E-03
7.0636659E-01	3.4000299E-03
7.0970926E-01	3.3426668E-03
7.1299820E-01	3.2889474E-03
7.1623404E-01	3.2358321E-03
7.1942302E-01	3.1889872E-03
7.2256566E-01	3.1426395E-03
7.2566376E-01	3.0980950E-03
7.2871720E-01	3.0534401E-03
7.3172740E-01	3.0102036E-03
7.3469743E-01	2.9700285E-03
7.3762690E-01	2.9294677E-03
7.4051657E-01	2.8896743E-03
7.4337215E-01	2.8555777E-03
7.4619090E-01	2.8187547E-03
7.4897556E-01	2.7846601E-03
7.5172380E-01	2.7482328E-03
7.5444113E-01	2.7173375E-03
7.5712750E-01	2.6863614E-03
7.5978238E-01	2.6548882E-03
7.6240623E-01	2.6238413E-03
7.6500189E-01	2.5956609E-03
7.6756818E-01	2.5662899E-03
7.7010556E-01	2.5373814E-03
7.7261927E-01	2.5137107E-03
7.7510723E-01	2.4879566E-03
7.7756980E-01	2.4625722E-03
7.8000664E-01	2.4368474E-03
7.8242109E-01	2.4144465E-03
7.8481172E-01	2.3906288E-03
7.8717914E-01	2.3674231E-03
7.8952398E-01	2.3448373E-03
7.9184695E-01	2.3229657E-03
7.9415010E-01	2.3031510E-03
7.9643217E-01	2.2820727E-03
7.9869440E-01	2.2622278E-03
8.0093887E-01	2.2444766E-03
8.0316180E-01	2.2229223E-03
8.0536760E-01	2.2057993E-03
8.0755570E-01	2.1881001E-03
8.0972723E-01	2.1715388E-03
8.1188103E-01	2.1537999E-03
8.1401899E-01	2.1379526E-03
8.1614200E-01	2.1230092E-03
8.1824855E-01	2.1065555E-03
8.2034031E-01	2.0917569E-03
8.2241766E-01	2.0773510E-03
8.2447982E-01	2.0621639E-03
8.2652762E-01	2.0477955E-03
8.2856082E-01	2.0332021E-03
8.3058102E-01	2.0202012E-03
8.3258796E-01	2.0069328E-03
8.3458206E-01	1.9941022E-03
8.3656313E-01	1.9810680E-03
8.3853163E-01	1.9685007E-03
8.4048798E-01	1.9563543E-03
8.4243236E-01	1.9443762E-03
8.4436532E-01	1.9329625E-03
8.4628698E-01	1.9216643E-03
8.4819699E-01	1.9100054E-03
8.5009577E-01	1.8987825E-03
8.5198441E-01	1.8886379E-03
8.5386300E-01	1.8785906E-03
8.5573123E-01	1.8682284E-03
8.5758952E-01	1.8582958E-03
8.5943739E-01	1.8478693E-03
8.6127648E-01	1.8390832E-03
8.6310638E-01	1.8299071E-03
8.6492682E-01	1.8204338E-03
8.6673834E-01	1.8115214E-03
8.6854139E-01	1.8030543E-03
8.7033607E-01	1.7946815E-03
8.7212226E-01	1.7861837E-03
8.7390030E-01	1.7780390E-03
8.7567026E-01	1.7699616E-03
8.7743276E-01	1.7624986E-03
8.7918772E-01	1.7549608E-03
8.8093452E-01	1.7468006E-03
8.8267425E-01	1.7397331E-03
8.8440689E-01	1.7326369E-03
8.8613243E-01	1.7255422E-03
8.8785129E-01	1.7188627E-03
8.8956364E-01	1.7123413E-03
8.9126957E-01	1.7059352E-03
8.9296907E-01	1.6994983E-03
8.9466169E-01	1.6926212E-03
8.9634873E-01	1.6870353E-03
8.9802981E-01	1.6810839E-03
8.9970517E-01	1.6753639E-03
9.0137477E-01	1.6695958E-03
9.0303901E-01	1.6642438E-03
9.0469761E-01	1.6585924E-03
9.0635095E-01	1.6533433E-03
9.0799907E-01	1.6481248E-03
9.0964193E-01	1.6428532E-03
9.1127987E-01	1.6379420E-03
9.1291298E-01	1.6331132E-03
9.1454152E-01	1.6285405E-03
9.1616516E-01	1.6236346E-03
9.1778442E-01	1.6192585E-03
9.1939929E-01	1.6148777E-03
9.2100975E-01	1.6104530E-03
9.2261599E-01	1.6062476E-03
9.2421794E-01	1.6019433E-03
9.2581618E-01	1.5982401E-03
9.2741020E-01	1.5940239E-03
9.2900078E-01	1.5905811E-03
9.3058747E-01	1.5866927E-03
9.3217048E-01	1.5830005E-03
9.3375016E-01	1.5796869E-03
9.3532651E-01	1.5763525E-03
9.3689942E-01	1.5729081E-03
9.3846885E-01	1.5694321E-03
9.4003535E-01	1.5664961E-03
9.4159878E-01	1.5634331E-03
9.4315913E-01	1.5603489E-03
9.4471638E-01	1.5572492E-03
9.4627086E-01	1.5544798E-03
9.4782251E-01	1.5516507E-03
9.4937137E-01	1.5488558E-03
9.5091747E-01	1.5461039E-03
9.5246111E-01	1.5436389E-03
9.5400214E-01	1.5410276E-03
9.5554079E-01	1.5386543E-03
9.5707690E-01	1.5361026E-03
9.5861086E-01	1.5339601E-03
9.6014202E-01	1.5311614E-03
9.6167089E-01	1.5288718E-03
9.6319804E-01	1.5271465E-03
9.6472329E-01	1.5252555E-03
9.6624639E-01	1.5230985E-03
9.6776751E-01	1.5211242E-03
9.6928691E-01	1.5193961E-03
9.7080451E-01	1.5175984E-03
9.7232012E-01	1.5156145E-03
9.7383405E-01	1.5139235E-03
9.7534640E-01	1.5123497E-03
9.7685690E-01	1.5104996E-03
9.7836575E-01	1.5088566E-03
9.7987310E-01	1.5073430E-03
9.8137921E-01	1.5061123E-03
9.8288393E-01	1.5047180E-03
9.8438710E-01	1.5031772E-03
9.8588894E-01	1.5018358E-03
9.8738941E-01	1.5004761E-03
9.8888852E-01	1.4991099E-03
9.9038635E-01	1.4978289E-03
9.9188317E-01	1.4968141E-03
9.9337880E-01	1.4956285E-03
9.9487321E-01	1.4944101E-03
9.9636663E-01	1.4934275E-03
9.9785881E-01	1.4921783E-03
9.9934999E-01	1.4911777E-03
1.0008403E+00	1.4902651E-03
1.0023297E+00	1.4894371E-03
1.0038182E+00	1.4885457E-03
1.0053058E+00	1.4875312E-03
1.0067926E+00	1.4868144E-03
1.0082784E+00	1.4858628E-03
1.0097635E+00	1.4850327E-03
1.0112474E+00	1.4839052E-03
1.0127309E+00	1.4835563E-03
1.0142136E+00	1.4826364E-03
1.0156957E+00	1.4821444E-03
1.0171772E+00	1.4815174E-03
1.0186581E+00	1.4808411E-03
1.0201382E+00	1.4801635E-03
1.0216177E+00	1.4794950E-03
1.0230966E+00	1.4788939E-03
1.0245751E+00	1.4784281E-03
1.0260527E+00	1.4776098E-03
1.0275299E+00	1.4772378E-03
1.0290067E+00	1.4767447E-03
1.0304830E+00	1.4762987E-03
1.0319587E+00	1.4757477E-03
1.0334334E+00	1.4746923E-03
1.0349082E+00	1.4747930E-03
1.0363826E+00	1.4743765E-03
1.0378565E+00	1.4739496E-03
1.0393299E+00	1.4734024E-03
1.0408029E+00	1.4729596E-03
1.0422756E+00	1.4726800E-03
1.0437477E+00	1.4721378E-03
1.0452191E+00	1.4714594E-03
1.0466905E+00	1.4713900E-03
1.0481616E+00	1.4711069E-03
1.0496324E+00	1.4707191E-03
1.0511026E+00	1.4702606E-03
1.0525725E+00	1.4699236E-03
1.0540421E+00	1.4695444E-03
1.0555113E+00	1.4692008E-03
1.0569800E+00	1.4687061E-03
1.0584483E+00	1.4682948E-03
1.0599163E+00	1.4680061E-03
1.0613838E+00	1.4675038E-03
1.0628510E+00	1.4671595E-03
1.0643179E+00	1.4669496E-03
1.0657845E+00	1.4665971E-03
1.0672507E+00	1.4662363E-03
1.0687165E+00	1.4657612E-03
1.0701815E+00	1.4649682E-03
1.0716463E+00	1.4648483E-03
1.0731104E+00	1.4640301E-03
1.0745743E+00	1.4639253E-03
1.0760379E+00	1.4636126E-03
1.0775011E+00	1.4632103E-03
1.0789638E+00	1.4627441E-03
1.0804259E+00	1.4620518E-03
1.0818876E+00	1.4617463E-03
1.0833487E+00	1.4610185E-03
1.0848092E+00	1.4605111E-03
1.0862694E+00	1.4601776E-03
1.0877291E+00	1.4597276E-03
1.0891882E+00	1.4590814E-03
1.0906467E+00	1.4585363E-03
1.0921046E+00	1.4579223E-03
1.0935614E+00	1.4568275E-03
1.0950175E+00	1.4560486E-03
1.0964735E+00	1.4559609E-03
1.0979289E+00	1.4554012E-03
1.0993836E+00	1.4547268E-03
1.1008376E+00	1.4539808E-03
1.1022907E+00	1.4531497E-03
1.1037433E+00	1.4525458E-03
1.1051947E+00	1.4514088E-03
1.1066451E+00	1.4504262E-03
1.1080950E+00	1.4498827E-03
1.1095444E+00	1.4494104E-03
1.1109931E+00	1.4487487E-03
1.1124408E+00	1.4477106E-03
1.1138875E+00	1.4466084E-03
1.1153334E+00	1.4459034E-03
1.1167780E+00	1.4446321E-03
1.1182213E+00	1.4432729E-03
1.1196642E+00	1.4428858E-03
1.1211064E+00	1.4422753E-03
1.1225461E+00	1.4397117E-03
1.1239862E+00	1.4400182E-03
1.1254254E+00	1.4392365E-03
1.1268631E+00	1.4377034E-03
1.1282999E+00	1.4367794E-03
1.1297356E+00	1.4357269E-03
1.1311699E+00	1.4343441E-03
1.1326034E+00	1.4334994E-03
1.1340360E+00	1.4325659E-03
1.1354673E+00	1.4313357E-03
1.1368972E+00	1.4298225E-03
1.1383258E+00	1.4286430E-03
1.1397533E+00	1.4274688E-03
1.1411796E+00	1.4263053E-03
1.1426045E+00	1.4249430E-03
1.1440283E+00	1.4237393E-03
1.1454504E+00	1.4221219E-03
1.1468710E+00	1.4206172E-03
1.1482905E+00	1.4194897E-03
1.1497087E+00	1.4182362E-03
1.1511257E+00	1.4169923E-03
1.1525411E+00	1.4153929E-03
1.1539553E+00	1.4141894E-03
1.1553670E+00	1.4116961E-03
1.1567782E+00	1.4111574E-03
1.1581875E+00	1.4092941E-03
1.1595955E+00	1.4080425E-03
1.1610022E+00	1.4066615E-03
1.1624070E+00	1.4048674E-03
1.1638103E+00	1.4032374E-03
1.1652120E+00	1.4017199E-03
1.1666125E+00	1.4004684E-03
1.1680104E+00	1.3979931E-03
1.1694074E+00	1.3969406E-03
1.1708028E+00	1.3953665E-03
1.1721966E+00	1.3938109E-03
1.1735887E+00	1.3921677E-03
1.1749787E+00	1.3899400E-03
1.1763670E+00	1.3883655E-03
1.1777537E+00	1.3866619E-03
1.1791391E+00	1.3854297E-03
1.1805226E+00	1.3834313E-03
1.1819042E+00	1.3816356E-03
1.1832840E+00	1.3797674E-03
1.1846621E+00	1.3781819E-03
1.1860371E+00	1.3749468E-03
1.1874120E+00	1.3748897E-03
1.1887848E+00	1.3727668E-03
1.1901558E+00	1.3710012E-03
1.1915252E+00	1.3694051E-03
1.1928921E+00	1.3669797E-03
1.1942579E+00	1.3657239E-03
1.1956215E+00	1.3636629E-03
1.1969834E+00	1.3618592E-03
1.1983437E+00	1.3603209E-03
1.1997022E+00	1.3584555E-03
1.2010586E+00	1.3564434E-03
1.2024131E+00	1.3545375E-03
1.2037660E+00	1.3528683E-03
1.2051171E+00	1.3510862E-03
1.2064664E+00	1.3493440E-03
1.2078139E+00	1.3474792E-03
1.2091591E+00	1.3451986E-03
1.2105028E+00	1.3436569E-03
1.2118447E+00	1.3419569E-03
1.2131846E+00	1.3398899E-03
1.2145226E+00	1.3379476E-03
1.2158588E+00	1.3361834E-03
1.2171932E+00	1.3344753E-03
1.2185260E+00	1.3327880E-03
1.2198572E+00	1.3311857E-03
1.2211864E+00	1.3292306E-03
1.2225131E+00	1.3266876E-03
1.2238379E+00	1.3247581E-03
1.2251613E+00	1.3233858E-03
1.2264832E+00	1.3219540E-03
1.2278033E+00	1.3200987E-03
1.2291212E+00	1.3178880E-03
1.2304374E+00	1.3162443E-03
1.2317521E+00	1.3146715E-03
1.2330651E+00	1.3130048E-03
1.2343766E+00	1.3114344E-03
1.2356853E+00	1.3087363E-03
1.2369929E+00	1.3076466E-03
1.2382991E+00	1.3061618E-03
1.2396032E+00	1.3041475E-03
1.2409057E+00	1.3024442E-03
1.2422066E+00	1.3009018E-03
1.2435055E+00	1.2988687E-03
1.2448027E+00	1.2972797E-03
1.2460983E+00	1.2955080E-03
1.2473923E+00	1.2940729E-03
1.2486844E+00	1.2920410E-03
1.2499749E+00	1.2905813E-03
1.2512635E+00	1.2885934E-03
1.2525509E+00	1.2873177E-03
1.2538366E+00	1.2857848E-03
1.2551210E+00	1.2843646E-03
1.2564035E+00	1.2824744E-03
1.2576847E+00	1.2811777E-03
1.2589642E+00	1.2795000E-03
1.2602412E+00	1.2770627E-03
1.2615172E+00	1.2759654E-03
1.2627916E+00	1.2743760E-03
1.2640646E+00	1.2730362E-03
1.2653362E+00	1.2715710E-03
1.2666062E+00	1.2700257E-03
1.2678743E+00	1.2681260E-03
1.2691413E+00	1.2669779E-03
1.2704068E+00	1.2654733E-03
1.2716705E+00	1.2637368E-03
1.2729327E+00	1.2622278E-03
1.2741933E+00	1.2605604E-03
1.2754518E+00	1.2585439E-03
1.2767101E+00	1.2582663E-03
1.2779649E+00	1.2548222E-03
1.2792201E+00	1.2551973E-03
1.2804731E+00	1.2529646E-03
1.2817251E+00	1.2520467E-03
1.2829760E+00	1.2508994E-03
1.2842258E+00	1.2497170E-03
1.2854737E+00	1.2479904E-03
1.2867204E+00	1.2466277E-03
1.2879646E+00	1.2441796E-03
1.2892084E+00	1.2438195E-03
1.2904511E+00	1.2427672E-03
1.2916926E+00	1.2414557E-03
1.2929328E+00	1.2401820E-03
1.2941715E+00	1.2387391E-03
1.2954093E+00	1.2378143E-03
1.2966455E+00	1.2361507E-03
1.2978806E+00	1.2351494E-03
1.2991127E+00	1.2321144E-03
1.3003439E+00	1.2311157E-03
1.3015747E+00	1.2308180E-03
1.3028041E+00	1.2294126E-03
1.3040331E+00	1.2289647E-03
1.3052603E+00	1.2271982E-03
1.3064869E+00	1.2266524E-03
1.3077109E+00	1.2239580E-03
1.3089351E+00	1.2242289E-03
1.3101576E+00	1.2224834E-03
1.3113773E+00	1.2197145E-03
1.3125973E+00	1.2200526E-03
1.3138168E+00	1.2194765E-03
1.3150352E+00	1.2183287E-03
1.3162523E+00	1.2171262E-03
1.3174683E+00	1.2160386E-03
1.3186811E+00	1.2128204E-03
1.3198947E+00	1.2135869E-03
1.3211072E+00	1.2125052E-03
1.3223178E+00	1.2105325E-03
1.3235273E+00	1.2095533E-03
1.3247364E+00	1.2090525E-03
1.3259443E+00	1.2079627E-03
1.3271509E+00	1.2065619E-03
1.3283570E+00	1.2061561E-03
1.3295619E+00	1.2048697E-03
1.3307667E+00	1.2047919E-03
1.3319688E+00	1.2020543E-03
1.3331706E+00	1.2018509E-03
1.3343721E+00	1.2014804E-03
1.3355720E+00	1.1998853E-03
1.3367716E+00	1.1996030E-03
1.3379696E+00	1.1980615E-03
1.3391656E+00	1.1959164E-03
1.3403611E+00	1.1955414E-03
1.3415539E+00	1.1928417E-03
1.3427475E+00	1.1935740E-03
1.3439413E+00	1.1938274E-03
1.3451332E+00	1.1918951E-03
1.3463249E+00	1.1916304E-03
1.3475155E+00	1.1906619E-03
1.3487026E+00	1.1870845E-03
1.3498905E+00	1.1879141E-03
1.3510788E+00	1.1882822E-03
1.3522658E+00	1.1870021E-03
1.3534514E+00	1.1855821E-03
1.3546348E+00	1.1834094E-03
1.3558184E+00	1.1836376E-03
1.3570012E+00	1.1827481E-03
1.3581821E+00	1.1809243E-03
1.3593629E+00	1.1808142E-03
1.3605438E+00	1.1808610E-03
1.3617222E+00	1.1784027E-03
1.3629008E+00	1.1786417E-03
1.3640783E+00	1.1774877E-03
1.3652548E+00	1.1764416E-03
1.3664298E+00	1.1750362E-03
1.3676047E+00	1.1749427E-03
1.3687782E+00	1.1734994E-03
1.3699516E+00	1.1733143E-03
1.3711244E+00	1.1728718E-03
1.3722965E+00	1.1721161E-03
1.3734667E+00	1.1701156E-03
1.3746353E+00	1.1686804E-03
1.3758037E+00	1.1683540E-03
1.3769713E+00	1.1675902E-03
1.3781371E+00	1.1658620E-03
1.3793040E+00	1.1668816E-03
1.3804703E+00	1.1663202E-03
1.3816365E+00	1.1661050E-03
1.3828002E+00	1.1637833E-03
1.3839635E+00	1.1633018E-03
1.3851257E+00	1.1621862E-03
1.3862876E+00	1.1618747E-03
1.3874455E+00	1.1579051E-03
1.3886068E+00	1.1613114E-03
1.3897675E+00	1.1606385E-03
1.3909269E+00	1.1594823E-03
1.3920853E+00	1.1583396E-03
1.3932397E+00	1.1543836E-03
1.3943944E+00	1.1547051E-03
1.3955504E+00	1.1560375E-03
1.3967058E+00	1.1553709E-03
1.3978610E+00	1.1552663E-03
1.3990147E+00	1.1536320E-03
1.4001678E+00	1.1530994E-03
1.4013201E+00	1.1523395E-03
1.4024709E+00	1.1508204E-03
1.4036221E+00	1.1511634E-03
1.4047706E+00	1.1484634E-03
1.4059201E+00	1.1495184E-03
1.4070690E+00	1.1489696E-03
1.4082160E+00	1.1469126E-03
1.4093622E+00	1.1462103E-03
1.4105086E+00	1.1464047E-03
1.4116536E+00	1.1450698E-03
1.4127972E+00	1.1435633E-03
1.4139401E+00	1.1429168E-03
1.4150820E+00	1.1418445E-03
1.4162222E+00	1.1402038E-03
1.4173630E+00	1.1408502E-03
1.4185031E+00	1.1400373E-03
1.4196432E+00	1.1401435E-03
1.4207800E+00	1.1367749E-03
1.4219184E+00	1.1384260E-03
1.4230556E+00	1.1371575E-03
1.4241926E+00	1.1370389E-03
1.4253277E+00	1.1350570E-03
1.4264629E+00	1.1352069E-03
1.4275961E+00	1.1331969E-03
1.4287305E+00	1.1344515E-03
1.4298621E+00	1.1316087E-03
1.4309942E+00	1.1320576E-03
1.4321234E+00	1.1292489E-03
1.4332529E+00	1.1294780E-03
1.4343797E+00	1.1267954E-03
1.4355065E+00	1.1268223E-03
1.4366316E+00	1.1250390E-03
1.4377588E+00	1.1272861E-03
1.4388839E+00	1.1250770E-03
1.4400093E+00	1.1253823E-03
1.4411331E+00	1.1237915E-03
1.4422545E+00	1.1214455E-03
1.4433765E+00	1.1219495E-03
1.4444992E+00	1.1226552E-03
1.4456207E+00	1.1215222E-03
1.4467423E+00	1.1216733E-03
1.4478624E+00	1.1200547E-03
1.4489817E+00	1.1193268E-03
1.4501002E+00	1.1184603E-03
1.4512169E+00	1.1167382E-03
1.4523306E+00	1.1136711E-03
1.4534428E+00	1.1122452E-03
1.4545578E+00	1.1149325E-03
1.4556715E+00	1.1137051E-03
1.4567845E+00	1.1130227E-03
1.4578980E+00	1.1134565E-03
1.4590088E+00	1.1108518E-03
1.4601179E+00	1.1091299E-03
1.4612272E+00	1.1092289E-03
1.4623337E+00	1.1064874E-03
1.4634369E+00	1.1032115E-03
1.4645455E+00	1.1086265E-03
1.4656516E+00	1.1061501E-03
1.4667575E+00	1.1058516E-03
1.4678618E+00	1.1043337E-03
1.4689669E+00	1.1051123E-03
1.4700548E+00	1.0878322E-03
1.4711554E+00	1.1005871E-03
1.4722518E+00	1.0964011E-03
1.4733516E+00	1.0998453E-03
1.4744500E+00	1.0983669E-03
1.4755482E+00	1.0982687E-03
1.4766354E+00	1.0871266E-03
1.4777280E+00	1.0926475E-03
1.4788239E+00	1.0958823E-03
1.4799111E+00	1.0871953E-03
1.4810042E+00	1.0930832E-03
1.4820974E+00	1.0931935E-03
1.4831886E+00	1.0912102E-03
1.4842781E+00	1.0895388E-03
1.4853656E+00	1.0874561E-03
1.4864550E+00	1.0894506E-03
1.4875306E+00	1.0755573E-03
1.4886122E+00	1.0815925E-03
1.4896948E+00	1.0826541E-03
1.4907559E+00	1.0610717E-03
1.4918389E+00	1.0829896E-03
1.4929209E+00	1.0820041E-03
1.4940062E+00	1.0852614E-03
1.4950777E+00	1.0714961E-03
1.4961563E+00	1.0786057E-03
1.4972355E+00	1.0792201E-03
1.4983067E+00	1.0712373E-03
1.4993740E+00	1.0672870E-03
1.5004516E+00	1.0775695E-03
1.5015210E+00	1.0693871E-03
1.5025933E+00	1.0723158E-03
1.5036648E+00	1.0715096E-03
1.5047352E+00	1.0704294E-03
1.5058020E+00	1.0668313E-03
1.5068728E+00	1.0707231E-03
1.5079393E+00	1.0665211E-03
1.5089950E+00	1.0556729E-03
1.5100539E+00	1.0589493E-03
1.5110990E+00	1.0450691E-03
1.5121595E+00	1.0604912E-03
1.5131988E+00	1.0393225E-03
1.5142587E+00	1.0598555E-03
1.5153182E+00	1.0595189E-03
1.5163622E+00	1.0439888E-03
1.5174215E+00	1.0593754E-03
1.5184717E+00	1.0501731E-03
1.5195290E+00	1.0572996E-03
1.5205744E+00	1.0454054E-03
1.5216294E+00	1.0550119E-03
1.5226822E+00	1.0527589E-03
1.5237251E+00	1.0428667E-03
1.5247766E+00	1.0515291E-03
1.5258230E+00	1.0464135E-03
1.5268711E+00	1.0480652E-03
1.5279155E+00	1.0444217E-03
1.5289358E+00	1.0202772E-03
1.5299779E+00	1.0421210E-03
1.5309966E+00	1.0186972E-03
1.5320433E+00	1.0466804E-03
1.5330767E+00	1.0334098E-03
1.5341187E+00	1.0420497E-03
1.5351540E+00	1.0353136E-03
1.5361924E+00	1.0384105E-03
1.5372261E+00	1.0336259E-03
1.5382568E+00	1.0307627E-03
1.5392925E+00	1.0357097E-03
1.5403256E+00	1.0330940E-03
1.5413607E+00	1.0350801E-03
1.5423823E+00	1.0216247E-03
1.5434044E+00	1.0220531E-03
1.5444403E+00	1.0359548E-03
1.5454572E+00	1.0168875E-03
1.5464842E+00	1.0269547E-03
1.5475039E+00	1.0197375E-03
1.5485209E+00	1.0170149E-03
1.5495022E+00	9.8128958E-04
1.5504715E+00	9.6930335E-04
1.5514785E+00	1.0069796E-03
1.5524803E+00	1.0018341E-03
1.5534990E+00	1.0186302E-03
1.5545169E+00	1.0179133E-03
1.5555237E+00	1.0068552E-03
1.5565369E+00	1.0131210E-03
1.5575197E+00	9.8280117E-04
1.5585214E+00	1.0017681E-03
1.5595285E+00	1.0070967E-03
1.5605264E+00	9.9787631E-04
1.5615408E+00	1.0144378E-03
1.5625410E+00	1.0001529E-03
1.5635379E+00	9.9685972E-04
1.5645174E+00	9.7953150E-04
1.5655016E+00	9.8424045E-04
1.5664792E+00	9.7755576E-04
1.5674900E+00	1.0108034E-03
1.5684664E+00	9.7639989E-04
1.5694769E+00	1.0105522E-03
1.5704705E+00	9.9357840E-04
1.5714507E+00	9.8014185E-04
1.5724228E+00	9.7212007E-04
1.5734046E+00	9.8177556E-04
1.5743716E+00	9.6703172E-04
1.5753704E+00	9.9882809E-04
1.5763531E+00	9.8264085E-04
1.5773426E+00	9.8954568E-04
1.5783325E+00	9.8987476E-04
1.5793059E+00	9.7346322E-04
1.5802944E+00	9.8842051E-04
1.5812324E+00	9.3808348E-04
1.5821598E+00	9.2733868E-04
1.5831213E+00	9.6147064E-04
1.5840959E+00	9.7463589E-04
1.5850750E+00	9.7915752E-04
1.5860506E+00	9.7551938E-04
1.5870295E+00	9.7896001E-04
1.5879977E+00	9.6817191E-04
1.5889670E+00	9.6927694E-04
1.5899275E+00	9.6049445E-04
1.5908576E+00	9.3015622E-04
1.5917987E+00	9.4106165E-04
1.5927725E+00	9.7379827E-04
1.5937507E+00	9.7825300E-04
1.5947324E+00	9.8161536E-04
1.5956821E+00	9.4977992E-04
1.5966411E+00	9.5895284E-04
1.5975919E+00	9.5084608E-04
1.5985271E+00	9.3520432E-04
1.5994746E+00	9.4744019E-04
1.6004261E+00	9.5156528E-04
1.6013972E+00	9.7107139E-04
1.6023547E+00	9.5751226E-04
1.6033264E+00	9.7169761E-04
1.6042613E+00	9.3485419E-04
1.6052091E+00	9.4785534E-04
1.6061295E+00	9.2031877E-04
1.6070385E+00	9.0904447E-04
1.6080008E+00	9.6234989E-04
1.6089624E+00	9.6158299E-04
1.6099109E+00	9.4842740E-04
1.6108346E+00	9.2371900E-04
1.6117825E+00	9.4791755E-04
1.6127172E+00	9.3475052E-04
1.6136049E+00	8.8762592E-04
1.6145154E+00	9.1053696E-04
1.6154303E+00	9.1486557E-04
1.6163508E+00	9.2051921E-04
1.6173028E+00	9.5202624E-04
1.6182505E+00	9.4769927E-04
1.6191999E+00	9.4941898E-04
1.6201290E+00	9.2901387E-04
1.6210420E+00	9.1303650E-04
1.6219691E+00	9.2709579E-04
1.6228915E+00	9.2241189E-04
1.6238270E+00	9.3547716E-04
1.6247633E+00	9.3636183E-04
1.6256771E+00	9.1371897E-04
1.6266043E+00	9.2727910E-04
1.6275376E+00	9.3325716E-04
1.6284660E+00	9.2845457E-04
1.6293808E+00	9.1478857E-04
1.6303057E+00	9.2488784E-04
1.6312366E+00	9.3091101E-04
1.6321583E+00	9.2163936E-04
1.6330700E+00	9.1170655E-04
1.6339862E+00	9.1619948E-04
1.6348749E+00	8.8876425E-04
1.6357690E+00	8.9402402E-04
1.6366657E+00	8.9672869E-04
1.6375576E+00	8.9193947E-04
1.6384376E+00	8.7991704E-04
1.6393264E+00	8.8882919E-04
1.6402250E+00	8.9864914E-04
1.6411299E+00	9.0486761E-04
1.6420508E+00	9.2090600E-04
1.6429607E+00	9.0986461E-04
1.6438808E+00	9.2016792E-04
1.6447795E+00	8.9863262E-04
1.6456891E+00	9.0966058E-04
1.6465780E+00	8.8886408E-04
1.6474761E+00	8.9814888E-04
1.6483772E+00	9.0108391E-04
1.6492429E+00	8.6570619E-04
1.6501152E+00	8.7223355E-04
1.6510171E+00	9.0193775E-04
1.6519158E+00	8.9873294E-04
1.6528245E+00	9.0870007E-04
1.6537312E+00	9.0661706E-04
1.6546227E+00	8.9158096E-04
1.6555232E+00	9.0045354E-04
1.6564190E+00	8.9577010E-04
1.6573182E+00	8.9921951E-04
1.6581863E+00	8.6815786E-04
1.6590271E+00	8.4072921E-04
1.6599232E+00	8.9609368E-04
1.6608015E+00	8.7835310E-04
1.6617005E+00	8.9893965E-04
1.6625727E+00	8.7223027E-04
1.6634640E+00	8.9129147E-04
1.6643519E+00	8.8794964E-04
1.6652260E+00	8.7407672E-04
1.6661174E+00	8.9141318E-04
1.6670066E+00	8.8920451E-04
1.6678990E+00	8.9242843E-04
1.6687779E+00	8.7881298E-04
1.6696375E+00	8.5966056E-04
1.6704851E+00	8.4761372E-04
1.6713588E+00	8.7362385E-04
1.6722218E+00	8.6303441E-04
1.6730832E+00	8.6136841E-04
1.6739627E+00	8.7956895E-04
1.6748434E+00	8.8065687E-04
1.6757012E+00	8.5779350E-04
1.6765414E+00	8.4026790E-04
1.6774124E+00	8.7091647E-04
1.6782894E+00	8.7705230E-04
1.6791547E+00	8.6525519E-04
1.6799784E+00	8.2370235E-04
1.6808283E+00	8.4993445E-04
1.6816991E+00	8.7083810E-04
1.6825638E+00	8.6462530E-04
1.6834343E+00	8.7053412E-04
1.6842969E+00	8.6259398E-04
1.6851488E+00	8.5187377E-04
1.6860119E+00	8.6312500E-04
1.6868563E+00	8.4440121E-04
1.6877083E+00	8.5195769E-04
1.6885633E+00	8.5502764E-04
1.6894128E+00	8.4949097E-04
1.6902596E+00	8.4682662E-04
1.6910952E+00	8.3555828E-04
1.6919299E+00	8.3469681E-04
1.6927673E+00	8.3746295E-04
1.6936139E+00	8.4654079E-04
1.6944548E+00	8.4093346E-04
1.6953083E+00	8.5349093E-04
1.6961471E+00	8.3877983E-04
1.6969600E+00	8.1290591E-04
1.6977395E+00	7.7956605E-04
1.6985614E+00	8.2185622E-04
1.6993939E+00	8.3250706E-04
1.7002241E+00	8.3021122E-04
1.7010576E+00	8.3346081E-04
1.7018866E+00	8.2904785E-04
1.7027110E+00	8.2436408E-04
1.7035355E+00	8.2454630E-04
1.7043409E+00	8.0540737E-04
1.7051411E+00	8.0019148E-04
1.7059658E+00	8.2465082E-04
1.7067692E+00	8.0338096E-04
1.7075695E+00	8.0030950E-04
1.7083680E+00	7.9852616E-04
1.7091786E+00	8.1064365E-04
1.7099988E+00	8.2014572E-04
1.7108004E+00	8.0158510E-04
1.7116224E+00	8.2201206E-04
1.7124405E+00	8.1808654E-04
1.7132530E+00	8.1253697E-04
1.7140500E+00	7.9703649E-04
1.7148477E+00	7.9763645E-04
1.7156593E+00	8.1164682E-04
1.7164712E+00	8.1182429E-04
1.7172842E+00	8.1309055E-04
1.7181000E+00	8.1572485E-04
1.7189075E+00	8.0748715E-04
1.7197179E+00	8.1047403E-04
1.7205132E+00	7.9525938E-04
1.7212850E+00	7.7183087E-04
1.7220928E+00	8.0779980E-04
1.7228927E+00	7.9983459E-04
1.7236963E+00	8.0368134E-04
1.7245015E+00	8.0516655E-04
1.7253028E+00	8.0133636E-04
1.7261031E+00	8.0031157E-04
1.7268763E+00	7.7314274E-04
1.7276651E+00	7.8878324E-04
1.7284519E+00	7.8678925E-04
1.7292472E+00	7.9529662E-04
1.7300312E+00	7.8399583E-04
1.7308280E+00	7.9686411E-04
1.7316187E+00	7.9065039E-04
1.7323962E+00	7.7753117E-04
1.7331781E+00	7.8186994E-04
1.7339664E+00	7.8829203E-04
1.7347562E+00	7.8986753E-04
1.7355507E+00	7.9442498E-04
1.7363394E+00	7.8870786E-04
1.7371281E+00	7.8874186E-04
1.7379104E+00	7.8231986E-04
1.7386838E+00	7.7341005E-04
1.7394599E+00	7.7602513E-04
1.7402306E+00	7.7073598E-04
1.7410021E+00	7.7151369E-04
1.7417879E+00	7.8583747E-04
1.7425628E+00	7.7482218E-04
1.7433338E+00	7.7102805E-04
1.7441073E+00	7.7347731E-04
1.7448869E+00	7.7965596E-04
1.7456662E+00	7.7926089E-04
1.7464357E+00	7.6948404E-04
1.7472094E+00	7.7368062E-04
1.7479790E+00	7.6960118E-04
1.7487531E+00	7.7416629E-04
1.7495244E+00	7.7131013E-04
1.7502927E+00	7.6826758E-04
1.7510611E+00	7.6843209E-04
1.7518247E+00	7.6358167E-04
1.7525860E+00	7.6126300E-04
1.7533299E+00	7.4389438E-04
1.7540929E+00	7.6300897E-04
1.7548593E+00	7.6642926E-04
1.7556244E+00	7.6510676E-04
1.7563826E+00	7.5822740E-04
1.7571378E+00	7.5513145E-04
1.7578975E+00	7.5970514E-04
1.7586568E+00	7.5933303E-04
1.7594032E+00	7.4636316E-04
1.7601499E+00	7.4675160E-04
1.7608961E+00	7.4615273E-04
1.7616492E+00	7.5314773E-04
1.7624005E+00	7.5126728E-04
1.7631479E+00	7.4742748E-04
1.7638944E+00	7.4646277E-04
1.7646450E+00	7.5065512E-04
1.7653939E+00	7.4884821E-04
1.7661419E+00	7.4802590E-04
1.7668766E+00	7.3472519E-04
1.7676212E+00	7.4458439E-04
1.7683655E+00	7.4428614E-04
1.7691088E+00	7.4329014E-04
1.7698483E+00	7.3950055E-04
1.7705907E+00	7.4237917E-04
1.7713326E+00	7.4190089E-04
1.7720646E+00	7.3199560E-04
1.7728001E+00	7.3550295E-04
1.7735345E+00	7.3438484E-04
1.7742587E+00	7.2422317E-04
1.7749640E+00	7.0530138E-04
1.7756971E+00	7.3311444E-04
1.7764315E+00	7.3442029E-04
1.7771650E+00	7.3351625E-04
1.7778969E+00	7.3187139E-04
1.7786266E+00	7.2968667E-04
1.7793564E+00	7.2980276E-04
1.7800859E+00	7.2950474E-04
1.7808069E+00	7.2098643E-04
1.7815215E+00	7.1458370E-04
1.7822427E+00	7.2122599E-04
1.7829675E+00	7.2478625E-04
1.7836893E+00	7.2183308E-04
1.7844119E+00	7.2254786E-04
1.7851333E+00	7.2142040E-04
1.7858535E+00	7.2018076E-04
1.7865731E+00	7.1962331E-04
1.7872898E+00	7.1667703E-04
1.7880047E+00	7.1495852E-04
1.7887066E+00	7.0186208E-04
1.7894102E+00	7.0359140E-04
1.7901218E+00	7.1159230E-04
1.7908312E+00	7.0945415E-04
1.7915389E+00	7.0762308E-04
1.7922467E+00	7.0785261E-04
1.7929542E+00	7.0749938E-04
1.7936623E+00	7.0808091E-04
1.7943677E+00	7.0539507E-04
1.7950724E+00	7.0475529E-04
1.7957687E+00	6.9628594E-04
1.7964555E+00	6.8682400E-04
1.7971537E+00	6.9811574E-04
1.7978546E+00	7.0088807E-04
1.7985547E+00	7.0016845E-04
1.7992505E+00	6.9577178E-04
1.7999444E+00	6.9393327E-04
1.8006395E+00	6.9511179E-04
1.8013355E+00	6.9599422E-04
1.8020296E+00	6.9410559E-04
1.8027230E+00	6.9338512E-04
1.8034074E+00	6.8442342E-04
1.8040858E+00	6.7832857E-04
1.8047766E+00	6.9083059E-04
1.8054622E+00	6.8563502E-04
1.8061472E+00	6.8500942E-04
1.8068342E+00	6.8696887E-04
1.8075186E+00	6.8434393E-04
1.8082036E+00	6.8502323E-04
1.8088873E+00	6.8373865E-04
1.8095704E+00	6.8303277E-04
1.8102481E+00	6.7772498E-04
1.8109292E+00	6.8116715E-04
1.8115889E+00	6.5964818E-04
1.8122640E+00	6.7506306E-04
1.8129398E+00	6.7588950E-04
1.8136166E+00	6.7680155E-04
1.8142917E+00	6.7504026E-04
1.8149667E+00	6.7499594E-04
1.8156365E+00	6.6983159E-04
1.8163065E+00	6.7002765E-04
1.8169784E+00	6.7182139E-04
1.8176484E+00	6.7004429E-04
1.8183176E+00	6.6923444E-04
1.8189818E+00	6.6411589E-04
1.8196257E+00	6.4393915E-04
1.8202772E+00	6.5147802E-04
1.8209397E+00	6.6255722E-04
1.8216011E+00	6.6137704E-04
1.8222642E+00	6.6312836E-04
1.8229230E+00	6.5873580E-04
1.8235799E+00	6.5692733E-04
1.8242391E+00	6.5917200E-04
1.8248853E+00	6.4621863E-04
1.8255435E+00	6.5817940E-04
1.8261997E+00	6.5625931E-04
1.8268556E+00	6.5590968E-04
1.8275103E+00	6.5463977E-04
1.8281463E+00	6.3596821E-04
1.8287953E+00	6.4902607E-04
1.8294453E+00	6.5002722E-04
1.8300963E+00	6.5104380E-04
1.8307457E+00	6.4935232E-04
1.8313937E+00	6.4802697E-04
1.8320376E+00	6.4388317E-04
1.8326823E+00	6.4469621E-04
1.8333283E+00	6.4601642E-04
1.8339723E+00	6.4396015E-04
1.8346159E+00	6.4362273E-04
1.8352575E+00	6.4158159E-04
1.8358990E+00	6.4149665E-04
1.8365338E+00	6.3484845E-04
1.8371712E+00	6.3737547E-04
1.8378092E+00	6.3801126E-04
1.8384465E+00	6.3729983E-04
1.8390830E+00	6.3644603E-04
1.8397181E+00	6.3510272E-04
1.8403526E+00	6.3450713E-04
1.8409859E+00	6.3330288E-04
1.8416186E+00	6.3268817E-04
1.8422485E+00	6.2994416E-04
1.8428792E+00	6.3072828E-04
1.8435083E+00	6.2907574E-04
1.8441357E+00	6.2739257E-04
1.8447545E+00	6.1874869E-04
1.8453797E+00	6.2520638E-04
1.8460042E+00	6.2451484E-04
1.8466291E+00	6.2492723E-04
1.8472522E+00	6.2307217E-04
1.8478750E+00	6.2279479E-04
1.8484957E+00	6.2075216E-04
1.8491163E+00	6.2056756E-04
1.8497364E+00	6.2009478E-04
1.8503557E+00	6.1935027E-04
1.8509737E+00	6.1800303E-04
1.8515885E+00	6.1475134E-04
1.8522041E+00	6.1560263E-04
1.8528118E+00	6.0774757E-04
1.8534181E+00	6.0629797E-04
1.8540313E+00	6.1319110E-04
1.8546436E+00	6.1232021E-04
1.8552546E+00	6.1099223E-04
1.8558650E+00	6.1038267E-04
1.8564744E+00	6.0941117E-04
1.8570796E+00	6.0519679E-04
1.8576873E+00	6.0767497E-04
1.8582906E+00	6.0330139E-04
1.8588964E+00	6.0577228E-04
1.8595017E+00	6.0533953E-04
1.8601061E+00	6.0436660E-04
1.8607076E+00	6.0150755E-04
1.8613095E+00	6.0190695E-04
1.8619100E+00	6.0045674E-04
1.8625104E+00	6.0048261E-04
1.8631084E+00	5.9795148E-04
1.8637075E+00	5.9908402E-04
1.8643050E+00	5.9755517E-04
1.8649020E+00	5.9694368E-04
1.8654981E+00	5.9615122E-04
1.8660935E+00	5.9534693E-04
1.8666868E+00	5.9333307E-04
1.8672805E+00	5.9370628E-04
1.8678734E+00	5.9286471E-04
1.8684654E+00	5.9205506E-04
1.8690550E+00	5.8952622E-04
1.8696452E+00	5.9019115E-04
1.8702342E+00	5.8903929E-04
1.8708204E+00	5.8621566E-04
1.8714080E+00	5.8762969E-04
1.8719839E+00	5.7583395E-04
1.8725673E+00	5.8341990E-04
1.8731522E+00	5.8490453E-04
1.8737363E+00	5.8410828E-04
1.8743173E+00	5.8096982E-04
1.8748998E+00	5.8248962E-04
1.8754817E+00	5.8191815E-04
1.8760613E+00	5.7961718E-04
1.8766414E+00	5.8014259E-04
1.8772194E+00	5.7792370E-04
1.8777977E+00	5.7832733E-04
1.8783754E+00	5.7769874E-04
1.8789477E+00	5.7228412E-04
1.8795235E+00	5.7580640E-04
1.8800727E+00	5.4924580E-04
1.8806430E+00	5.7026214E-04
1.8812161E+00	5.7310521E-04
1.8817889E+00	5.7282728E-04
1.8823611E+00	5.7213089E-04
1.8829324E+00	5.7132009E-04
1.8835027E+00	5.7032179E-04
1.8840722E+00	5.6954393E-04
1.8846410E+00	5.6875234E-04
1.8852089E+00	5.6787967E-04
1.8857757E+00	5.6682641E-04
1.8863420E+00	5.6627417E-04
1.8869077E+00	5.6571139E-04
1.8874727E+00	5.6496984E-04
1.8880365E+00	5.6387873E-04
1.8886000E+00	5.6342636E-04
1.8891606E+00	5.6066513E-04
1.8897131E+00	5.5246314E-04
1.8902730E+00	5.5988947E-04
1.8908333E+00	5.6029234E-04
1.8913928E+00	5.5951360E-04
1.8919514E+00	5.5865050E-04
1.8925097E+00	5.5825961E-04
1.8930670E+00	5.5732057E-04
1.8936239E+00	5.5685801E-04
1.8941793E+00	5.5539748E-04
1.8947346E+00	5.5529152E-04
1.8952888E+00	5.5421160E-04
1.8958427E+00	5.5389689E-04
1.8963951E+00	5.5248472E-04
1.8969475E+00	5.5230468E-04
1.8974990E+00	5.5155241E-04
1.8980490E+00	5.4994351E-04
1.8985979E+00	5.4891625E-04
1.8991454E+00	5.4756200E-04
1.8996943E+00	5.4882528E-04
1.9002420E+00	5.4777480E-04
1.9007893E+00	5.4729946E-04
1.9013360E+00	5.4665224E-04
1.9018818E+00	5.4581292E-04
1.9024272E+00	5.4538540E-04
1.9029717E+00	5.4456358E-04
1.9035156E+00	5.4388739E-04
1.9040535E+00	5.3784956E-04
1.9045960E+00	5.4252900E-04
1.9051360E+00	5.3996179E-04
1.9056770E+00	5.4105331E-04
1.9062171E+00	5.4009854E-04
1.9067570E+00	5.3985105E-04
1.9072949E+00	5.3788647E-04
1.9078287E+00	5.3381978E-04
1.9083646E+00	5.3587960E-04
1.9089016E+00	5.3704259E-04
1.9094378E+00	5.3622411E-04
1.9099717E+00	5.3389482E-04
1.9105067E+00	5.3496238E-04
1.9110411E+00	5.3442598E-04
1.9115749E+00	5.3378735E-04
1.9121080E+00	5.3310346E-04
1.9126399E+00	5.3194132E-04
1.9131719E+00	5.3197628E-04
1.9137031E+00	5.3121030E-04
1.9142309E+00	5.2772731E-04
1.9147607E+00	5.2983962E-04
1.9152901E+00	5.2942135E-04
1.9158186E+00	5.2847256E-04
1.9163460E+00	5.2740881E-04
1.9168732E+00	5.2720162E-04
1.9174000E+00	5.2678930E-04
1.9179259E+00	5.2594372E-04
1.9184468E+00	5.2091402E-04
1.9189702E+00	5.2339144E-04
1.9194945E+00	5.2430201E-04
1.9200182E+00	5.2365753E-04
1.9205414E+00	5.2319122E-04
1.9210639E+00	5.2254903E-04
1.9215858E+00	5.2184408E-04
1.9221067E+00	5.2093910E-04
1.9226275E+00	5.2075326E-04
1.9231472E+00	5.1970463E-04
1.9236668E+00	5.1965249E-04
1.9241855E+00	5.1869625E-04
1.9247038E+00	5.1826929E-04
1.9252217E+00	5.1789329E-04
1.9257390E+00	5.1727141E-04
1.9262538E+00	5.1486432E-04
1.9267693E+00	5.1546490E-04
1.9272845E+00	5.1518452E-04
1.9277993E+00	5.1477609E-04
1.9283115E+00	5.1224743E-04
1.9288235E+00	5.1197144E-04
1.9293361E+00	5.1260001E-04
1.9298486E+00	5.1255410E-04
1.9303607E+00	5.1203338E-04
1.9308720E+00	5.1134488E-04
1.9313828E+00	5.1081315E-04
1.9318933E+00	5.1047705E-04
1.9324029E+00	5.0958224E-04
1.9329123E+00	5.0938704E-04
1.9334207E+00	5.0845596E-04
1.9339290E+00	5.0828267E-04
1.9344360E+00	5.0700371E-04
1.9349431E+00	5.0705154E-04
1.9354497E+00	5.0665675E-04
1.9359553E+00	5.0561433E-04
1.9364609E+00	5.0559073E-04
1.9369660E+00	5.0505839E-04
1.9374695E+00	5.0351095E-04
1.9379734E+00	5.0391904E-04
1.9384768E+00	5.0341665E-04
1.9389790E+00	5.0219698E-04
1.9394797E+00	5.0072412E-04
1.9399816E+00	5.0188202E-04
1.9404829E+00	5.0132275E-04
1.9409833E+00	5.0033571E-04
1.9414834E+00	5.0009078E-04
1.9419828E+00	4.9940795E-04
1.9424821E+00	4.9936063E-04
1.9429807E+00	4.9856366E-04
1.9434785E+00	4.9778133E-04
1.9439760E+00	4.9753731E-04
1.9444725E+00	4.9647451E-04
1.9449692E+00	4.9666316E-04
1.9454648E+00	4.9561686E-04
1.9459606E+00	4.9584898E-04
1.9464559E+00	4.9528280E-04
1.9469508E+00	4.9489888E-04
1.9474452E+00	4.9442902E-04
1.9479391E+00	4.9387008E-04
1.9484312E+00	4.9210942E-04
1.9489238E+00	4.9255468E-04
1.9494161E+00	4.9227685E-04
1.9499081E+00	4.9204469E-04
1.9503959E+00	4.8778045E-04
1.9508868E+00	4.9094274E-04
1.9513774E+00	4.9058085E-04
1.9518675E+00	4.9014220E-04
1.9523572E+00	4.8965237E-04
1.9528464E+00	4.8918411E-04
1.9533350E+00	4.8861598E-04
1.9538231E+00	4.8810715E-04
1.9543109E+00	4.8784753E-04
1.9547983E+00	4.8732644E-04
1.9552851E+00	4.8679532E-04
1.9557702E+00	4.8514133E-04
1.9562561E+00	4.8589732E-04
1.9567415E+00	4.8541084E-04
1.9572266E+00	4.8506242E-04
1.9577113E+00	4.8471775E-04
1.9581956E+00	4.8427573E-04
1.9586792E+00	4.8357583E-04
1.9591625E+00	4.8338737E-04
1.9596454E+00	4.8286859E-04
1.9601277E+00	4.8227091E-04
1.9606093E+00	4.8165741E-04
1.9610910E+00	4.8168597E-04
1.9615718E+00	4.8081131E-04
1.9620525E+00	4.8071213E-04
1.9625286E+00	4.7605933E-04
1.9630085E+00	4.7991109E-04
1.9634878E+00	4.7930975E-04
1.9639667E+00	4.7890702E-04
1.9644453E+00	4.7857113E-04
1.9649236E+00	4.7830801E-04
1.9654015E+00	4.7792272E-04
1.9658789E+00	4.7734518E-04
1.9663559E+00	4.7706525E-04
1.9668326E+00	4.7662209E-04
1.9673081E+00	4.7558256E-04
1.9677840E+00	4.7582174E-04
1.9682594E+00	4.7546961E-04
1.9687345E+00	4.7508526E-04
1.9692090E+00	4.7448781E-04
1.9696832E+00	4.7420908E-04
1.9701570E+00	4.7376661E-04
1.9706300E+00	4.7300640E-04
1.9711030E+00	4.7298291E-04
1.9715756E+00	4.7264193E-04
1.9720480E+00	4.7237210E-04
1.9725192E+00	4.7121740E-04
1.9729907E+00	4.7144374E-04
1.9734594E+00	4.6877006E-04
1.9739302E+00	4.7079800E-04
1.9744003E+00	4.7004510E-04
1.9748699E+00	4.6968205E-04
1.9753394E+00	4.6948689E-04
1.9758088E+00	4.6936126E-04
1.9762776E+00	4.6882040E-04
1.9767460E+00	4.6834856E-04
1.9772142E+00	4.6825564E-04
1.9776821E+00	4.6789462E-04
1.9781496E+00	4.6751294E-04
1.9786168E+00	4.6714124E-04
1.9790835E+00	4.6672354E-04
1.9795499E+00	4.6638815E-04
1.9800144E+00	4.6452327E-04
1.9804801E+00	4.6571532E-04
1.9809455E+00	4.6539990E-04
1.9814105E+00	4.6497457E-04
1.9818752E+00	4.6471766E-04
1.9823395E+00	4.6431794E-04
1.9828035E+00	4.6400576E-04
1.9832672E+00	4.6364869E-04
1.9837298E+00	4.6257780E-04
1.9841923E+00	4.6255205E-04
1.9846550E+00	4.6266579E-04
1.9851173E+00	4.6229754E-04
1.9855791E+00	4.6185021E-04
1.9860408E+00	4.6163830E-04
1.9865021E+00	4.6129764E-04
1.9869629E+00	4.6086252E-04
1.9874236E+00	4.6065525E-04
1.9878839E+00	4.6028795E-04
1.9883439E+00	4.6001321E-04
1.9888036E+00	4.5968518E-04
1.9892629E+00	4.5938059E-04
1.9897220E+00	4.5903983E-04
1.9901807E+00	4.5872425E-04
1.9906391E+00	4.5839285E-04
1.9910972E+00	4.5811264E-04
1.9915547E+00	4.5743892E-04
1.9920121E+00	4.5746445E-04
1.9924693E+00	4.5716668E-04
1.9929262E+00	4.5688368E-04
1.9933827E+00	4.5652966E-04
1.9938389E+00	4.5624266E-04
1.9942949E+00	4.5593579E-04
1.9947501E+00	4.5520731E-04
1.9952053E+00	4.5519396E-04
1.9956603E+00	4.5505247E-04
1.9961149E+00	4.5452282E-04
1.9965692E+00	4.5433697E-04
1.9970231E+00	4.5387113E-04
1.9974760E+00	4.5296253E-04
1.9979294E+00	4.5340140E-04
1.9983818E+00	4.5238706E-04
1.9988348E+00	4.5294165E-04
1.9992873E+00	4.5249387E-04
1.9996723E+00	3.8506455E-04
2.0000000E+00	3.2768335E-04


==> DSL_k_p1.dat <==
2.50000000E-01	369 	1.26295057907365E-01
1.25000000E-01	1473	5.12870886274155E-02
6.25000000E-02	5889	1.98396538128986E-02
3.12500000E-02	23553	5.33731916737993E-03
1.56250000E-02	94209	1.49413385609358E-03
7.81250000E-03	376833	4.17685307737328E-04
3.90625000E-03	1507329 8.90615605205586E-05


==> DSL_k_p2.dat <==
2.50000000E-01	513 	6.22757378627653E-02
1.25000000E-01	2049	1.87593148098965E-02
6.25000000E-02	8193	4.74414736031494E-03
3.12500000E-02	32769	1.12764780470211E-03
1.56250000E-02	131073	2.59969626663005E-04
7.81250000E-03	524289	4.00698973382606E-05
3.90625000E-03	2097153 5.37779690206691E-06


==> DSL_k_p3.dat <==
2.50000000E-01	657 	3.16566157353595E-02
1.25000000E-01	2625	8.49227937494267E-03
6.25000000E-02	10497	2.04742556769089E-03
3.12500000E-02	41985	4.79258410273248E-04
1.56250000E-02	167937	8.19050066081926E-05
7.81250000E-03	671745	1.07999840064347E-05
3.90625000E-03	2686977 1.16584553129576E-06


==> DSL_k_p4.dat <==
2.50000000E-01	801 	1.82052047990520E-02
1.25000000E-01	3201	4.73472643877655E-03
6.25000000E-02	12801	1.08684700882227E-03
3.12500000E-02	51201	2.43394914811880E-04
1.56250000E-02	204801	3.22544714763314E-05
7.81250000E-03	819201	3.65036048255469E-06
3.90625000E-03	3276801 3.15734199804358E-07


==> LLMS_prism_p2_1024.dat <==
1000        0.000121856  1.27454e-06  0.00819457  1.72089e-18 
100         0.000121856  1.27454e-06  0.000851129 1.71081e-18 
10          0.000121856  1.27454e-06  0.000245265 1.72105e-18 
1           0.000121856  1.27454e-06  0.000231328 1.72359e-18 
0.1         0.000121856  1.27454e-06  0.000231184 1.71508e-18 
0.01        0.000121856  1.27454e-06  0.000231183 1.72658e-18 
0.001       0.000121856  1.27454e-06  0.000231182 1.71451e-18 
0.0001      0.000121856  1.27454e-06  0.000231182 1.71719e-18 
1e-05       0.000121856  1.27454e-06  0.000231182 1.71203e-18 
1e-06       0.000121856  1.27454e-06  0.000231182 1.71745e-18 
1e-07       0.000121856  1.27454e-06  0.000231182 1.71163e-18 
1e-08       0.000121855  1.27455e-06  0.000231182 1.72356e-18 
1e-09       0.000121859  1.27422e-06  0.000231182 1.72684e-18 


==> LLMS_prism_p2_128.dat <==
1000        0.000526643  1.13274e-05  0.0646817   1.27699e-18 
100         0.000526643  1.13274e-05  0.0067162   1.29289e-18 
10          0.000526643  1.13274e-05  0.00192904  1.27361e-18 
1           0.000526643  1.13274e-05  0.0018186   1.28365e-18 
0.1         0.000526643  1.13274e-05  0.00181747  1.30224e-18 
0.01        0.000526643  1.13274e-05  0.00181746  1.29746e-18 
0.001       0.000526643  1.13274e-05  0.00181746  1.2785e-18  
0.0001      0.000526643  1.13274e-05  0.00181746  1.29197e-18 
1e-05       0.000526643  1.13274e-05  0.00181746  1.30417e-18 
1e-06       0.000526643  1.13274e-05  0.00181746  1.29122e-18 
1e-07       0.000526642  1.13274e-05  0.00181746  1.30692e-18 
1e-08       0.000526641  1.13275e-05  0.00181746  1.30566e-18 
1e-09       0.000526641  1.13268e-05  0.00181746  1.28915e-18 


==> LLMS_prism_p2_16.dat <==
1000        0.00216871   9.63963e-05  0.584426    1.25893e-18 
100         0.00216871   9.63963e-05  0.059969    1.26368e-18 
10          0.00216871   9.63963e-05  0.014721    1.22106e-18 
1           0.00216871   9.63963e-05  0.0135245   1.2142e-18  
0.1         0.00216871   9.63963e-05  0.013512    1.25923e-18 
0.01        0.00216871   9.63963e-05  0.0135119   1.2208e-18  
0.001       0.00216871   9.63963e-05  0.0135119   1.25111e-18 
0.0001      0.00216871   9.63963e-05  0.0135119   1.18267e-18 
1e-05       0.00216871   9.63963e-05  0.0135119   1.26557e-18 
1e-06       0.00216871   9.63963e-05  0.0135119   1.26204e-18 
1e-07       0.00216871   9.63963e-05  0.0135119   1.23054e-18 
1e-08       0.00216871   9.63959e-05  0.0135119   1.22195e-18 
1e-09       0.00216868   9.63941e-05  0.0135119   1.22635e-18 


==> LLMS_prism_p2_65536.dat <==
1000        7.37823e-06  1.93371e-08  0.00011503  4.31676e-18 
100         7.37823e-06  1.93371e-08  1.20572e-05 4.31415e-18 
10          7.37823e-06  1.93371e-08  3.80939e-06 4.31506e-18 
1           7.37823e-06  1.93371e-08  3.63356e-06 4.31333e-18 
0.1         7.37825e-06  1.93372e-08  3.63176e-06 4.31666e-18 
0.01        7.37823e-06  1.93372e-08  3.63174e-06 4.31573e-18 
0.001       7.37826e-06  1.93374e-08  3.63174e-06 4.31498e-18 
0.0001      7.37832e-06  1.93383e-08  3.63174e-06 4.31543e-18 
1e-05       7.37828e-06  1.93375e-08  3.63174e-06 4.31459e-18 
1e-06       7.37834e-06  1.93374e-08  3.63174e-06 4.31538e-18 
1e-07       7.37849e-06  1.93379e-08  3.63174e-06 4.31463e-18 
1e-08       7.38673e-06  1.93741e-08  3.63174e-06 4.31602e-18 
1e-09       8.07719e-06  2.315e-08    3.63174e-06 4.31881e-18 


==> LLMS_prism_p2_8192.dat <==
1000        2.96857e-05  1.55072e-07  0.00097472  2.67723e-18 
100         2.96857e-05  1.55072e-07  0.00010166  2.67986e-18 
10          2.96857e-05  1.55072e-07  3.06144e-05 2.6765e-18  
1           2.96857e-05  1.55072e-07  2.90391e-05 2.67772e-18 
0.1         2.96857e-05  1.55072e-07  2.90229e-05 2.67739e-18 
0.01        2.96857e-05  1.55073e-07  2.90227e-05 2.67813e-18 
0.001       2.96857e-05  1.55073e-07  2.90227e-05 2.6791e-18  
0.0001      2.96857e-05  1.55072e-07  2.90227e-05 2.67553e-18 
1e-05       2.96857e-05  1.55072e-07  2.90227e-05 2.67918e-18 
1e-06       2.96857e-05  1.55072e-07  2.90227e-05 2.67523e-18 
1e-07       2.96856e-05  1.55069e-07  2.90227e-05 2.67449e-18 
1e-08       2.96851e-05  1.55046e-07  2.90227e-05 2.67573e-18 
1e-09       2.97362e-05  1.55529e-07  2.90227e-05 2.67927e-18 


==> LLMS_pyram_p2_24576.dat <==
1000        7.89511e-06  3.82823e-08 0.00119795   9.13321e-18
100         7.89511e-06  3.82823e-08 0.000120975  9.13385e-18
10          7.89511e-06  3.82823e-08 2.07458e-05  9.13492e-18
1           7.89511e-06  3.82823e-08 1.69807e-05  9.13251e-18
0.1         7.89511e-06  3.82823e-08 1.69388e-05  9.13299e-18
0.01        7.89507e-06  3.82821e-08 1.69384e-05  9.13344e-18
0.001       7.89499e-06  3.82818e-08 1.69384e-05  9.13397e-18
0.0001      7.89504e-06  3.82820e-08 1.69384e-05  9.13305e-18
1e-05       7.89502e-06  3.82819e-08 1.69384e-05  9.13258e-18
1e-06       7.89506e-06  3.82820e-08 1.69384e-05  9.13418e-18
1e-07       7.89517e-06  3.82825e-08 1.69384e-05  9.13391e-18
1e-08       7.90177e-06  3.83119e-08 1.69384e-05  9.13394e-18
1e-09       8.53069e-06  4.12170e-08 1.69384e-05  9.13128e-18


==> LLMS_pyram_p2_3072.dat <==
1000        3.63417e-05  3.45321e-07 0.00577173   4.60113e-18
100         3.63417e-05  3.45321e-07 0.000592583  4.60747e-18
10          3.63417e-05  3.45321e-07 0.000146758  4.60587e-18
1           3.63417e-05  3.45321e-07 0.000135062  4.60369e-18
0.1         3.63417e-05  3.45321e-07 0.00013494   4.60634e-18
0.01        3.63417e-05  3.45321e-07 0.000134939  4.60538e-18
0.001       3.63416e-05  3.45320e-07 0.000134939  4.60462e-18
0.0001      3.63417e-05  3.45321e-07 0.000134939  4.60202e-18
1e-05       3.63416e-05  3.45320e-07 0.000134939  4.59984e-18
1e-06       3.63416e-05  3.45320e-07 0.000134939  4.60224e-18
1e-07       3.63416e-05  3.45321e-07 0.000134939  4.60116e-18
1e-08       3.63418e-05  3.45322e-07 0.000134939  4.60335e-18
1e-09       3.63877e-05  3.45917e-07 0.000134939  4.6007e-18 


==> LLMS_pyram_p2_384.dat <==
1000        0.000192508  3.52721e-06 0.0360805    2.39837e-18
100         0.000192508  3.52721e-06 0.00375941   2.396e-18  
10          0.000192508  3.52721e-06 0.00112091   2.39867e-18
1           0.000192508  3.52721e-06 0.00106192   2.39852e-18
0.1         0.000192508  3.52721e-06 0.00106132   2.41486e-18
0.01        0.000192508  3.52721e-06 0.00106131   2.3955e-18 
0.001       0.000192508  3.52721e-06 0.00106131   2.39777e-18
0.0001      0.000192508  3.52721e-06 0.00106131   2.39505e-18
1e-05       0.000192508  3.52721e-06 0.00106131   2.41165e-18
1e-06       0.000192508  3.52721e-06 0.00106131   2.40164e-18
1e-07       0.000192508  3.52721e-06 0.00106131   2.39529e-18
1e-08       0.000192507  3.52722e-06 0.00106131   2.40272e-18
1e-09       0.000192520  3.52763e-06 0.00106131   2.3993e-18 


==> LLMS_pyram_p2_48.dat <==
1000        0.000856183  2.95110e-05 0.168928     2.17425e-18
100         0.000856183  2.95110e-05 0.0186347    2.18374e-18
10          0.000856183  2.95110e-05 0.00808448   2.14976e-18
1           0.000856183  2.95110e-05 0.00790821   2.15942e-18
0.1         0.000856183  2.95110e-05 0.00790643   2.17035e-18
0.01        0.000856183  2.95110e-05 0.00790641   2.1623e-18 
0.001       0.000856183  2.95110e-05 0.00790641   2.16635e-18
0.0001      0.000856183  2.95110e-05 0.00790641   2.16292e-18
1e-05       0.000856183  2.95110e-05 0.00790641   2.15559e-18
1e-06       0.000856183  2.95110e-05 0.00790641   2.15186e-18
1e-07       0.000856183  2.95110e-05 0.00790641   2.1663e-18 
1e-08       0.000856182  2.95109e-05 0.00790641   2.16822e-18
1e-09       0.000856171  2.95099e-05 0.00790641   2.167e-18  


==> LLMS_pyram_p2_6.dat <==
1000        0.003559909  0.000171336 0.432616     1.41872e-18
100         0.003559990  0.000171336 0.0617135    1.49319e-18
10          0.003559990  0.000171336 0.0444418    1.43196e-18
1           0.003559990  0.000171336 0.0442351    1.42802e-18
0.1         0.003559990  0.000171336 0.044233     1.43967e-18
0.01        0.003559990  0.000171336 0.044233     1.46295e-18
0.001       0.003559990  0.000171336 0.044233     1.31822e-18
0.0001      0.003559990  0.000171336 0.044233     1.43511e-18
1e-05       0.003559990  0.000171336 0.044233     1.43055e-18
1e-06       0.003559990  0.000171336 0.044233     1.38198e-18
1e-07       0.003559990  0.000171336 0.044233     1.43775e-18
1e-08       0.003559990  0.000171335 0.044233     1.52791e-18
1e-09       0.003560030  0.000171341 0.044233     1.36745e-18


==> LLMS_tetra_p1_12288.dat <==
1000        6.57574e-05  4.26816e-07  0.00546971  3.4685e-18 
100         6.57574e-05  4.26816e-07  0.0021188   3.46609e-18
10          6.57574e-05  4.26816e-07  0.00205792  3.46623e-18
1           6.57574e-05  4.26816e-07  0.0020573   3.46686e-18
0.1         6.57574e-05  4.26816e-07  0.00205729  3.46631e-18
0.01        6.57574e-05  4.26816e-07  0.00205729  3.46567e-18
0.001       6.57574e-05  4.26816e-07  0.00205729  3.46621e-18
0.0001      6.57574e-05  4.26816e-07  0.00205729  3.46779e-18
1e-05       6.57574e-05  4.26816e-07  0.00205729  3.46567e-18
1e-06       6.57574e-05  4.26816e-07  0.00205729  3.46685e-18
1e-07       6.57575e-05  4.26816e-07  0.00205729  3.4673e-18 
1e-08       6.57582e-05  4.26827e-07  0.00205729  3.46775e-18
1e-09       6.58132e-05  4.27273e-07  0.00205729  3.46478e-18


==> LLMS_tetra_p1_1536.dat <==
1000        0.000256632  3.35022e-06  0.0216047   2.11554e-18
100         0.000256632  3.35022e-06  0.00828509  2.12087e-18
10          0.000256632  3.35022e-06  0.00804124  2.11548e-18
1           0.000256632  3.35022e-06  0.00803876  2.10993e-18
0.1         0.000256632  3.35022e-06  0.00803874  2.11718e-18
0.01        0.000256632  3.35022e-06  0.00803874  2.11928e-18
0.001       0.000256632  3.35022e-06  0.00803874  2.11005e-18
0.0001      0.000256632  3.35022e-06  0.00803874  2.1121e-18 
1e-05       0.000256632  3.35022e-06  0.00803874  2.10853e-18
1e-06       0.000256632  3.35022e-06  0.00803874  2.1082e-18 
1e-07       0.000256632  3.35022e-06  0.00803874  2.12051e-18
1e-08       0.000256631  3.35021e-06  0.00803874  2.11515e-18
1e-09       0.000256631  3.3502e-06   0.00803874  2.11428e-18


==> LLMS_tetra_p1_192.dat <==
1000        0.000931635  2.36311e-05  0.0827798   1.69522e-18
100         0.000931635  2.36311e-05  0.0303128   1.70077e-18
10          0.000931635  2.36311e-05  0.0293178   1.70912e-18
1           0.000931635  2.36311e-05  0.0293077   1.69209e-18
0.1         0.000931635  2.36311e-05  0.0293076   1.6955e-18 
0.01        0.000931635  2.36311e-05  0.0293076   1.69244e-18
0.001       0.000931635  2.36311e-05  0.0293076   1.69895e-18
0.0001      0.000931635  2.36311e-05  0.0293076   1.69483e-18
1e-05       0.000931635  2.36311e-05  0.0293076   1.69339e-18
1e-06       0.000931635  2.36311e-05  0.0293076   1.71248e-18
1e-07       0.000931636  2.36311e-05  0.0293076   1.6879e-18 
1e-08       0.000931637  2.36311e-05  0.0293076   1.70724e-18
1e-09       0.000931648  2.36314e-05  0.0293076   1.69438e-18


==> LLMS_tetra_p1_24.dat <==
1000      0.00294929  0.00013567  0.361522    1.43708e-18  
100       0.00294929  0.00013567  0.093752    1.45179e-18  
10        0.00294929  0.00013567  0.0870078   1.43489e-18  
1         0.00294929  0.00013567  0.0869377   1.4148e-18 
0.1       0.00294929  0.00013567  0.086937    1.44672e-18  
0.01      0.00294929  0.00013567  0.086937    1.40909e-18  
0.001     0.00294929  0.00013567  0.086937    1.36198e-18  
0.0001    0.00294929  0.00013567  0.086937    1.40357e-18  
1e-05     0.00294929  0.00013567  0.086937    1.3694e-18 
1e-06     0.00294929  0.00013567  0.086937    1.34773e-18  
1e-07     0.00294929  0.00013567  0.086937    1.39124e-18  
1e-08     0.00294929  0.00013567  0.086937    1.36722e-18  
1e-09     0.00294932  0.00013567  0.086937    1.38846e-18  



==> LLMS_tetra_p1_98304.dat <==
1000        1.65165e-05  5.35079e-08  0.00136622   7.54655e-18
100         1.65165e-05  5.35079e-08  0.000532575  7.54634e-18
10          1.65165e-05  5.35079e-08  0.0005175    7.54753e-18
1           1.65165e-05  5.35079e-08  0.000517347 7.54586e-18
0.1         1.65165e-05  5.35079e-08  0.000517346 7.54735e-18
0.01        1.65165e-05  5.35079e-08  0.000517346 7.54691e-18
0.001       1.65165e-05  5.35079e-08  0.000517346 7.54638e-18
0.0001      1.65165e-05  5.35079e-08  0.000517346 7.5471e-18 
1e-05       1.65165e-05  5.35079e-08  0.000517346 7.54655e-18
1e-06       1.65165e-05  5.35079e-08  0.000517346 7.54654e-18
1e-07       1.65166e-05  5.35087e-08  0.000517346 7.54717e-18
1e-08       1.65239e-05  5.35393e-08  0.000517346 7.5476e-18 
1e-09       1.72179e-05  5.60946e-08  0.000517346 7.54777e-18


==> LLMS_tetra_p2_12288.dat <==
1000        5.43154e-06  2.42420e-08  0.000706582  2.51729e-18 
100         5.43154e-06  2.42420e-08  8.71854e-05  2.51627e-18 
10          5.43154e-06  2.42420e-08  5.18143e-05  2.51969e-18 
1           5.43154e-06  2.42420e-08  5.13376e-05  2.51565e-18 
0.1         5.43154e-06  2.42420e-08  5.13328e-05  2.52123e-18 
0.01        5.43154e-06  2.42420e-08  5.13328e-05  2.51596e-18 
0.001       5.43154e-06  2.42421e-08  5.13328e-05  2.51779e-18 
0.0001      5.43154e-06  2.42421e-08  5.13328e-05  2.51714e-18 
1e-05       5.43154e-06  2.42421e-08  5.13328e-05  2.51336e-18 
1e-06       5.43154e-06  2.42423e-08  5.13328e-05  2.51784e-18 
1e-07       5.43164e-06  2.42442e-08  5.13328e-05  2.51673e-18 
1e-08       5.43683e-06  2.42946e-08  5.13328e-05  2.51639e-18 
1e-09       5.92906e-06  2.86210e-08  5.13328e-05  2.51659e-18 


==> LLMS_tetra_p2_1536.dat <==
1000        4.25882e-05  3.86163e-07  0.00639261   2.19388e-18 
100         4.25882e-05  3.86163e-07  0.000755478  2.19896e-18 
10          4.25882e-05  3.86163e-07  0.000409634  2.19408e-18 
1           4.25882e-05  3.86163e-07  0.000404686  2.20328e-18 
0.1         4.25882e-05  3.86163e-07  0.000404636  2.19671e-18 
0.01        4.25882e-05  3.86163e-07  0.000404636  2.20236e-18 
0.001       4.25882e-05  3.86163e-07  0.000404636  2.20317e-18 
0.0001      4.25882e-05  3.86163e-07  0.000404636  2.19222e-18 
1e-05       4.25882e-05  3.86163e-07  0.000404636  2.19799e-18 
1e-06       4.25882e-05  3.86162e-07  0.000404636  2.19587e-18 
1e-07       4.25881e-05  3.86162e-07  0.000404636  2.20495e-18 
1e-08       4.25880e-05  3.86179e-07  0.000404636  2.19771e-18 
1e-09       4.26257e-05  3.86665e-07  0.000404636  2.20796e-18 


==> LLMS_tetra_p2_192.dat <==
1000       0.000275107  5.36362e-06  0.0462284   1.92161e-18 
100        0.000275107  5.36362e-06  0.00552717  1.90961e-18 
10         0.000275107  5.36362e-06  0.00307968  1.91612e-18 
1          0.000275107  5.36362e-06  0.00304529  1.90758e-18 
0.1        0.000275107  5.36362e-06  0.00304494  1.91856e-18 
0.01       0.000275107  5.36362e-06  0.00304494  1.93171e-18 
0.001      0.000275107  5.36362e-06  0.00304494  1.93355e-18 
0.0001     0.000275107  5.36362e-06  0.00304494  1.90963e-18 
1e-05      0.000275107  5.36362e-06  0.00304494  1.92149e-18 
1e-06      0.000275107  5.36362e-06  0.00304494  1.93264e-18 
1e-07      0.000275107  5.36361e-06  0.00304494  1.92229e-18 
1e-08      0.000275106  5.36357e-06  0.00304494  1.92543e-18 
1e-09      0.000275094  5.36314e-06  0.00304494  1.91939e-18 


==> LLMS_tetra_p2_24.dat <==
1000       0.00117898  4.81873e-05  0.176392    1.62042e-18
100        0.00117898  4.81873e-05  0.0253811   1.67195e-18
10         0.00117898  4.81873e-05  0.0184255   1.6095e-18 
1          0.00117898  4.81873e-05  0.0183426   1.62449e-18
0.1        0.00117898  4.81873e-05  0.0183418   1.61595e-18
0.01       0.00117898  4.81873e-05  0.0183418   1.67544e-18
0.001      0.00117898  4.81873e-05  0.0183418   1.67441e-18
0.0001     0.00117898  4.81873e-05  0.0183418   1.60561e-18
1e-05      0.00117898  4.81873e-05  0.0183418   1.62647e-18
1e-06      0.00117898  4.81873e-05  0.0183418   1.64717e-18
1e-07      0.00117898  4.81872e-05  0.0183418   1.64395e-18
1e-08      0.00117897  4.81873e-05  0.0183418   1.64536e-18
1e-09      0.00117907  4.81897e-05  0.0183418   1.691e-18  


==> LLMS_tetra_p2_98304.dat <==
1000        6.79906e-07  1.50661e-09  7.78681e-05  5.81298e-18 
100         6.79906e-07  1.50661e-09  1.00844e-05  5.81321e-18 
10          6.79906e-07  1.50661e-09  6.48674e-06  5.81355e-18 
1           6.79906e-07  1.50661e-09  6.44063e-06  5.81450e-18 
0.1         6.79906e-07  1.50660e-09  6.44016e-06  5.81311e-18 
0.01        6.79906e-07  1.50647e-09  6.44016e-06  5.81154e-18 
0.001       6.79909e-07  1.50626e-09  6.44016e-06  5.81182e-18 
0.0001      6.79906e-07  1.50657e-09  6.44016e-06  5.81238e-18 
1e-05       6.79907e-07  1.50644e-09  6.44016e-06  5.81260e-18 
1e-06       6.79930e-07  1.51183e-09  6.44016e-06  5.81330e-18 
1e-07       6.81345e-07  1.51352e-09  6.44016e-06  5.81384e-18 
1e-08       8.13270e-07  1.96573e-09  6.44016e-06  5.81445e-18 
1e-09       4.51629e-06  1.23855e-08  6.44016e-06  5.81571e-18 


==> LLMS_tetra_p3_12288.dat <==
1000        3.33447e-07  1.03213e-09  3.53217e-05 2.63528e-18  
100         3.33447e-07  1.03213e-09  3.62496e-06 2.6385e-18   
10          3.33447e-07  1.03213e-09  8.9191e-07  2.63867e-18  
1           3.33447e-07  1.03213e-09  8.1979e-07  2.6388e-18   
0.1         3.33448e-07  1.03212e-09  8.19036e-07 2.63392e-18  
0.01        3.33451e-07  1.03194e-09  8.19029e-07 2.63667e-18  
0.001       3.33456e-07  1.03169e-09  8.19029e-07 2.63649e-18  
0.0001      3.33456e-07  1.03169e-09  8.19029e-07 2.63972e-18  
1e-05       3.33457e-07  1.03168e-09  8.19029e-07 2.6377e-18   
1e-06       3.33485e-07  1.03178e-09  8.19029e-07 2.63409e-18  
1e-07       3.35794e-07  1.04592e-09  8.19029e-07 2.633e-18    
1e-08       5.13823e-07  2.13271e-09  8.19029e-07 2.6325e-18   
1e-09       3.91839e-06  1.93524e-08  8.19029e-07 2.63883e-18  


==> LLMS_tetra_p3_1536.dat <==
1000        5.28131e-06  3.29984e-08  0.000664857 1.90681e-18 
100         5.28131e-06  3.29984e-08  6.7739e-05  1.90909e-18 
10          5.28131e-06  3.29984e-08  1.46327e-05 1.90556e-18 
1           5.28131e-06  3.29984e-08  1.30526e-05 1.8941e-18  
0.1         5.28131e-06  3.29984e-08  1.30358e-05 1.90495e-18 
0.01        5.28131e-06  3.29984e-08  1.30357e-05 1.90874e-18 
0.001       5.28131e-06  3.29984e-08  1.30357e-05 1.90685e-18 
0.0001      5.28132e-06  3.29984e-08  1.30357e-05 1.90218e-18 
1e-05       5.28132e-06  3.29984e-08  1.30357e-05 1.90074e-18 
1e-06       5.28132e-06  3.29984e-08  1.30357e-05 1.91133e-18 
1e-07       5.28147e-06  3.29986e-08  1.30357e-05 1.90577e-18 
1e-08       5.28977e-06  3.30836e-08  1.30357e-05 1.90195e-18 
1e-09       6.01431e-06  4.13806e-08  1.30357e-05 1.90426e-18 


==> LLMS_tetra_p3_192.dat <==
1000        8.64834e-05  1.1012e-06  0.0141562    1.53159e-18 
100         8.64834e-05  1.1012e-06  0.00143011   1.52955e-18 
10          8.64834e-05  1.1012e-06  0.000248386  1.49878e-18 
1           8.64834e-05  1.1012e-06  0.000204598  1.52513e-18 
0.1         8.64834e-05  1.1012e-06  0.000204113  1.52275e-18 
0.01        8.64834e-05  1.1012e-06  0.000204108  1.51369e-18 
0.001       8.64834e-05  1.1012e-06  0.000204108  1.51872e-18 
0.0001      8.64834e-05  1.1012e-06  0.000204108  1.50797e-18 
1e-05       8.64834e-05  1.1012e-06  0.000204108  1.52567e-18 
1e-06       8.64834e-05  1.1012e-06  0.000204108  1.51286e-18 
1e-07       8.64836e-05  1.1012e-06  0.000204108  1.52168e-18 
1e-08       8.64863e-05  1.1012e-06  0.000204108  1.51751e-18 
1e-09       8.65443e-05  1.10192e-06 0.000204108  1.51401e-18 


==> LLMS_tetra_p3_24.dat <==
1000        0.000868403  2.06624e-05  0.128342    1.55511e-18 
100         0.000868403  2.06624e-05  0.0131685   1.55363e-18 
10          0.000868403  2.06624e-05  0.00322883  1.56168e-18 
1           0.000868403  2.06624e-05  0.00296572  1.59169e-18 
0.1         0.000868403  2.06624e-05  0.00296297  1.56306e-18 
0.01        0.000868403  2.06624e-05  0.00296294  1.53545e-18 
0.001       0.000868403  2.06624e-05  0.00296294  1.54711e-18 
0.0001      0.000868403  2.06624e-05  0.00296294  1.49842e-18 
1e-05       0.000868403  2.06624e-05  0.00296294  1.53168e-18 
1e-06       0.000868403  2.06624e-05  0.00296294  1.55121e-18 
1e-07       0.000868403  2.06625e-05  0.00296294  1.54728e-18 
1e-08       0.000868408  2.06627e-05  0.00296294  1.51635e-18 
1e-09       0.00086844   2.06636e-05  0.00296294  1.52032e-18 


==> LLMS_tetra_p3_98304.dat <==
1000        2.08557e-08  3.21554e-11  2.00189e-06  6.83642e-18
100         2.08557e-08  3.21554e-11  2.06583e-07  6.83666e-18
10          2.08557e-08  3.21551e-11  5.50245e-08  6.8363e-18 
1           2.08558e-08  3.21491e-11  5.12953e-08  6.83617e-18
0.1         2.08561e-08  3.2126e-11   5.12567e-08  6.83749e-18
0.01        2.08563e-08  3.21145e-11  5.12563e-08  6.83761e-18
0.001       2.08552e-08  3.21025e-11  5.12563e-08  6.83639e-18
0.0001      2.08556e-08  3.21031e-11  5.12563e-08  6.83646e-18
1e-05       2.08682e-08  3.21266e-11  5.12563e-08  6.83727e-18
1e-06       2.19883e-08  3.43428e-11  5.12563e-08  6.83845e-18
1e-07       7.23851e-08  1.31276e-10  5.12563e-08  6.83673e-18
1e-08       6.93173e-07  1.34359e-09  5.12563e-08  6.83611e-18
1e-09       6.92831e-06  1.37426e-08  5.12563e-08  6.83585e-18


==> LLMS_tetra_p4_12288.dat <==
1000        1.54397e-08  3.61333e-11  1.43482e-06  2.41746e-18 
100         1.54397e-08  3.61333e-11  1.43665e-07  2.41568e-18 
10          1.54397e-08  3.61334e-11  1.60914e-08  2.41387e-18 
1           1.54396e-08  3.61355e-11  7.42472e-09  2.41687e-18 
0.1         1.54396e-08  3.61388e-11  7.28618e-09  2.41635e-18 
0.01        1.54397e-08  3.61402e-11  7.28478e-09  2.41525e-18 
0.001       1.54397e-08  3.61402e-11  7.28476e-09  2.41814e-18 
0.0001      1.54398e-08  3.61409e-11  7.28476e-09  2.41559e-18 
1e-05       1.54541e-08  3.61936e-11  7.28476e-09  2.41882e-18 
1e-06       1.68628e-08  4.10295e-11  7.28476e-09  2.41673e-18 
1e-07       6.96411e-08  2.05808e-10  7.28476e-09  2.41493e-18 
1e-08       6.79405e-07  2.15057e-09  7.28476e-09  2.41485e-18 
1e-09       6.79215e-06  2.1652e-08   7.28476e-09  2.41653e-18 


==> LLMS_tetra_p4_1536.dat <==
1000        4.81405e-07  2.262e-09   4.8238e-05   1.58089e-18
100         4.81405e-07  2.262e-09   4.82938e-06  1.58326e-18
10          4.81405e-07  2.262e-09   5.35749e-07  1.57807e-18
1           4.81405e-07  2.262e-09   2.38051e-07  1.57363e-18
0.1         4.81405e-07  2.262e-09   2.33162e-07  1.58153e-18
0.01        4.81404e-07  2.26209e-09 2.33113e-07  1.57999e-18
0.001       4.81404e-07  2.2621e-09  2.33112e-07  1.578e-18  
0.0001      4.81404e-07  2.2621e-09  2.33112e-07  1.57892e-18
1e-05       4.81405e-07  2.2621e-09  2.33112e-07  1.58226e-18
1e-06       4.81446e-07  2.26232e-09 2.33112e-07  1.57865e-18
1e-07       4.85279e-07  2.28595e-09 2.33112e-07  1.57139e-18
1e-08       7.77569e-07  4.05264e-09 2.33112e-07  1.58065e-18
1e-09       6.12337e-06  3.26445e-08 2.33112e-07  1.57619e-18


==> LLMS_tetra_p4_192.dat <==
1000        1.21081e-05  1.15714e-07  0.00143266  1.39332e-18
100         1.21081e-05  1.15714e-07  0.000143458 1.38453e-18
10          1.21081e-05  1.15714e-07  1.61522e-05 1.38448e-18
1           1.21081e-05  1.15714e-07  7.59592e-06 1.38033e-18
0.1         1.21081e-05  1.15714e-07  7.46097e-06 1.3851e-18 
0.01        1.21081e-05  1.15714e-07  7.45961e-06 1.36931e-18
0.001       1.21081e-05  1.15714e-07  7.4596e-06  1.36845e-18
0.0001      1.21081e-05  1.15714e-07  7.4596e-06  1.37874e-18
1e-05       1.21081e-05  1.15714e-07  7.4596e-06  1.38499e-18
1e-06       1.21081e-05  1.15714e-07  7.4596e-06  1.38349e-18
1e-07       1.21083e-05  1.15718e-07  7.4596e-06  1.38196e-18
1e-08       1.21247e-05  1.15892e-07  7.4596e-06  1.38005e-18
1e-09       1.35736e-05  1.31115e-07  7.4596e-06  1.37502e-18


==> LLMS_tetra_p4_24.dat <==
1000        0.000188444  3.78658e-06  0.0228079    1.60818e-18 
100         0.000188444  3.78658e-06  0.00229312   1.60644e-18 
10          0.000188444  3.78658e-06  0.000330145  1.60822e-18 
1           0.000188444  3.78658e-06  0.000239794  1.60301e-18 
0.1         0.000188444  3.78658e-06  0.000238718  1.56688e-18 
0.01        0.000188444  3.78658e-06  0.000238707  1.58137e-18 
0.001       0.000188444  3.78658e-06  0.000238707  1.61155e-18 
0.0001      0.000188444  3.78658e-06  0.000238707  1.59769e-18 
1e-05       0.000188444  3.78658e-06  0.000238707  1.58733e-18 
1e-06       0.000188444  3.78658e-06  0.000238707  1.59345e-18 
1e-07       0.000188445  3.78659e-06  0.000238707  1.59672e-18 
1e-08       0.000188456  3.7866e-06   0.000238707  1.61366e-18 
1e-09       0.000188751  3.78937e-06  0.000238707  1.58671e-18 


==> TGV_dns.dat <==
# Spectral code - 512*512*512
# Time  -  Energy  -  Dissipation rate (-dE/dt) - Enstrophy
0.0 0.125 0.00046874284 0.375
0.01 0.124995312572 0.00046873893 0.374989843653
0.02 0.124990625221 0.000468736 0.374987498403
0.03 0.124985937852 0.000468742835 0.374992962973
0.04 0.124981250365 0.000468759425 0.375006236792
0.05 0.124976562663 0.000468785775 0.375027319999
0.06 0.124971874649 0.000468821895 0.37505621344
0.07 0.124967186225 0.000468867775 0.375092918664
0.08 0.124962497294 0.000468923425 0.375137437929
0.09 0.124957807757 0.00046898885 0.375189774192
0.1 0.124953117517 0.000469064045 0.375249931114
0.11 0.124948426476 0.00046914902 0.375317913056
0.12 0.124943734536 0.000469243785 0.375393725078
0.13 0.1249390416 0.000469348355001 0.375477372934
0.14 0.124934347569 0.000469462715 0.375568863077
0.15 0.124929652346 0.00046958689 0.375668202649
0.16 0.124924955831 0.00046972089 0.375775399485
0.17 0.124920257928 0.000469864715 0.37589046211
0.18 0.124915558537 0.000470018395 0.376013399733
0.19 0.12491085756 0.000470181925 0.376144222249
0.2 0.124906154899 0.000470355319999 0.376282940234
0.21 0.124901450454 0.000470538605001 0.376429564945
0.22 0.124896744126 0.00047073179 0.376584108314
0.23 0.124892035818 0.000470934885 0.376746582949
0.24 0.124887325429 0.00047114791 0.376917002129
0.25 0.12488261286 0.000471370885 0.377095379803
0.26 0.124877898011 0.00047160383 0.377281730583
0.27 0.124873180783 0.000471846755 0.377476069749
0.28 0.124868461076 0.000472099685 0.377678413236
0.29 0.124863738789 0.00047236265 0.377888777641
0.3 0.124859013823 0.000472635655 0.378107180212
0.31 0.124854286076 0.00047291873 0.378333638848
0.32 0.124849555448 0.0004732119 0.378568172099
0.33 0.124844821838 0.00047351519 0.378810799155
0.34 0.124840085145 0.00047382862 0.37906153985
0.35 0.124835345266 0.000474152215 0.379320414655
0.36 0.1248306021 0.00047448601 0.379587444677
0.37 0.124825855546 0.000474830025 0.37986265165
0.38 0.1248211055 0.000475184285 0.380146057941
0.39 0.12481635186 0.000475548825 0.380437686536
0.4 0.124811594523 0.000475923674999 0.380737561045
0.41 0.124806833387 0.00047630886 0.381045705692
0.42 0.124802068346 0.000476704415 0.381362145317
0.43 0.124797299298 0.000477110375 0.381686905367
0.44 0.124792526139 0.00047752676 0.382020011898
0.45 0.124787748763 0.000477953609999 0.382361491565
0.46 0.124782967066 0.00047839097 0.382711371624
0.47 0.124778180944 0.000478838865 0.383069679924
0.48 0.124773390289 0.000479297325 0.383436444908
0.49 0.124768594997 0.000479766395 0.383811695604
0.5 0.124763794961 0.00048024611 0.384195461625
0.51 0.124758990075 0.0004807365 0.384587773163
0.52 0.124754180231 0.00048123762 0.384988660988
0.53 0.124749365322 0.0004817495 0.38539815644
0.54 0.124744545241 0.00048227217 0.385816291432
0.55 0.124739719879 0.000482805685 0.386243098438
0.56 0.124734889127 0.000483350085 0.386678610497
0.57 0.124730052877 0.000483905405 0.387122861204
0.58 0.124725211019 0.000484471689999 0.387575884708
0.59 0.124720363444 0.000485048985 0.388037715711
0.6 0.12471551004 0.000485637335 0.38850838946
0.61 0.124710650697 0.000486236784999 0.388987941747
0.62 0.124705785304 0.00048684738 0.389476408901
0.63 0.124700913749 0.00048746916 0.389973827792
0.64 0.124696035921 0.000488102175 0.39048023582
0.65 0.124691151706 0.000488746475 0.390995670916
0.66 0.124686260991 0.00048940211 0.391520171535
0.67 0.124681363664 0.00049006913 0.392053776658
0.68 0.124676459609 0.00049074757 0.392596525783
0.69 0.124671548712 0.000491437495 0.393148458926
0.7 0.124666630859 0.000492138955 0.393709616615
0.71 0.124661705933 0.00049285199 0.394280039888
0.72 0.124656773819 0.00049357666 0.39485977029
0.73 0.1246518344 0.000494313015 0.39544884987
0.74 0.124646887559 0.000495061115 0.396047321177
0.75 0.124641933178 0.00049582101 0.396655227257
0.76 0.124636971139 0.00049659275 0.397272611652
0.77 0.124632001323 0.00049737639 0.397899518395
0.78 0.124627023611 0.000498171995 0.398535992009
0.79 0.124622037883 0.00049897961 0.399182077502
0.8 0.124617044019 0.000499799295 0.399837820367
0.81 0.124612041897 0.000500631115 0.400503266575
0.82 0.124607031396 0.00050147512 0.40117846258
0.83 0.124602012394 0.00050233137 0.401863455306
0.84 0.124596984769 0.000503199925 0.402558292156
0.85 0.124591948396 0.00050408085 0.403263021
0.86 0.124586903152 0.000504974195 0.403977690178
0.87 0.124581848912 0.000505880025 0.404702348496
0.88 0.124576785551 0.00050679841 0.405437045224
0.89 0.124571712944 0.0005077294 0.406181830093
0.9 0.124566630963 0.000508673065 0.406936753295
0.91 0.124561539482 0.000509629465 0.407701865478
0.92 0.124556438374 0.000510598665 0.408477217747
0.93 0.124551327509 0.000511580735 0.409262861661
0.94 0.124546206759 0.00051257573 0.410058849228
0.95 0.124541075995 0.00051358372 0.410865232909
0.96 0.124535935085 0.00051460477 0.411682065611
0.97 0.124530783899 0.00051563895 0.412509400688
0.98 0.124525622306 0.000516686325 0.413347291939
0.99 0.124520450173 0.000517746965 0.414195793605
1.0 0.124515267367 0.000518820935 0.415054960369
1.01 0.124510073754 0.0005199083 0.415924847353
1.02 0.124504869201 0.000521009145 0.416805510119
1.03 0.124499653571 0.000522123525 0.417697004664
1.04 0.12449442673 0.00052325151 0.418599387421
1.05 0.124489188541 0.00052439319 0.419512715258
1.06 0.124483938866 0.000525548615 0.420437045474
1.07 0.124478677569 0.000526717860001 0.421372435801
1.08 0.124473404509 0.00052790101 0.4223189444
1.09 0.124468119548 0.00052909813 0.423276629861
1.1 0.124462822546 0.00053030929 0.424245551202
1.11 0.124457513363 0.000531534575 0.425225767866
1.12 0.124452191855 0.000532774055 0.426217339724
1.13 0.124446857882 0.0005340278 0.427220327068
1.14 0.124441511299 0.00053529589 0.428234790616
1.15 0.124436151964 0.000536578405 0.429260791506
1.16 0.124430779731 0.00053787542 0.430298391296
1.17 0.124425394455 0.00053918701 0.431347651967
1.18 0.124419995991 0.00054051325 0.432408635915
1.19 0.12441458419 0.000541854225 0.433481405955
1.2 0.124409158906 0.000543210015001 0.43456602532
1.21 0.12440371999 0.00054458069 0.435662557656
1.22 0.124398267292 0.000545966339999 0.436771067025
1.23 0.124392800663 0.000547367045 0.437891617903
1.24 0.124387319951 0.000548782880001 0.439024275175
1.25 0.124381825006 0.00055021393 0.440169104142
1.26 0.124376315673 0.000551660279999 0.441326170511
1.27 0.1243707918 0.000553122005 0.4424955404
1.28 0.124365253233 0.00055459919 0.443677280334
1.29 0.124359699816 0.000556091925 0.444871457246
1.3 0.124354131394 0.000557600295 0.446078138474
1.31 0.12434854781 0.000559124375 0.44729739176
1.32 0.124342948907 0.000560664255 0.448529285249
1.33 0.124337334525 0.00056222002 0.449773887489
1.34 0.124331704506 0.00056379176 0.451031267428
1.35 0.12432605869 0.00056537956 0.452301494413
1.36 0.124320396915 0.000566983505 0.45358463819
1.37 0.12431471902 0.000568603685 0.4548807689
1.38 0.124309024841 0.00057024018 0.45618995708
1.39 0.124303314216 0.00057189309 0.457512273661
1.4 0.12429758698 0.000573562505 0.458847789966
1.41 0.124291842966 0.000575248505 0.460196577707
1.42 0.12428608201 0.000576951179999 0.461558708986
1.43 0.124280303943 0.00057867063 0.462934256293
1.44 0.124274508597 0.00058040694 0.4643232925
1.45 0.124268695804 0.000582160205 0.465725890867
1.46 0.124262865393 0.000583930515 0.467142125031
1.47 0.124257017194 0.000585717955 0.468572069012
1.48 0.124251151034 0.000587522635 0.470015797205
1.49 0.124245266741 0.000589344635 0.471473384384
1.5 0.124239364141 0.00059118405 0.472944905691
1.51 0.12423344306 0.00059304098 0.474430436644
1.52 0.124227503321 0.000594915515 0.475930053126
1.53 0.12422154475 0.000596807755 0.477443831389
1.54 0.124215567166 0.000598717795 0.478971848048
1.55 0.124209570394 0.000600645725 0.480514180077
1.56 0.124203554252 0.000602591645001 0.482070904812
1.57 0.124197518561 0.00060455566 0.483642099942
1.58 0.124191463139 0.000606537849999 0.485227843511
1.59 0.124185387804 0.00060853833 0.486828213912
1.6 0.124179292372 0.000610557195 0.488443289886
1.61 0.12417317666 0.000612594535 0.490073150517
1.62 0.124167040481 0.00061465046 0.491717875231
1.63 0.124160883651 0.00061672506 0.493377543791
1.64 0.12415470598 0.00061881844 0.495052236295
1.65 0.124148507282 0.000620930705 0.496742033171
1.66 0.124142287366 0.00062306195 0.498447015176
1.67 0.124136046043 0.000625212275 0.50016726339
1.68 0.124129783121 0.00062738179 0.501902859213
1.69 0.124123498407 0.000629570589999 0.503653884363
1.7 0.124117191709 0.000631778775 0.505420420869
1.71 0.124110862831 0.000634006455 0.50720255107
1.72 0.12410451158 0.00063625373 0.50900035761
1.73 0.124098137757 0.000638520705 0.510813923432
1.74 0.124091741166 0.000640807485 0.512643331778
1.75 0.124085321607 0.00064311417 0.514488666182
1.76 0.124078878882 0.000645440865 0.516350010465
1.77 0.12407241279 0.00064778768 0.518227448734
1.78 0.124065923129 0.00065015472 0.520121065373
1.79 0.124059409696 0.00065254209 0.522030945044
1.8 0.124052872287 0.00065494989 0.523957172677
1.81 0.124046310698 0.00065737823 0.525899833469
1.82 0.124039724722 0.000659827225 0.527859012879
1.83 0.124033114153 0.000662296975 0.529834796623
1.84 0.124026478783 0.000664787585 0.531827270668
1.85 0.124019818402 0.000667299165 0.533836521229
1.86 0.124013132799 0.000669831825 0.535862634763
1.87 0.124006421765 0.00067238567 0.537905697965
1.88 0.123999685086 0.000674960815 0.539965797765
1.89 0.123992922549 0.000677557365 0.542043021319
1.9 0.123986133939 0.000680175425 0.544137456009
1.91 0.12397931904 0.00068281511 0.546249189432
1.92 0.123972477637 0.000685476525 0.548378309403
1.93 0.12396560951 0.00068815979 0.550524903944
1.94 0.123958714441 0.000690865005 0.552689061284
1.95 0.12395179221 0.00069359228 0.55487086985
1.96 0.123944842595 0.00069634174 0.557070418265
1.97 0.123937865375 0.00069911348 0.559287795344
1.98 0.123930860326 0.000701907610001 0.561523090088
1.99 0.123923827223 0.000704724260001 0.563776391681
2.0 0.12391676584 0.00070756353 0.566047789484
2.01 0.123909675952 0.000710425525 0.568337373033
2.02 0.12390255733 0.000713310365 0.570645232034
2.03 0.123895409745 0.000716218165 0.572971456361
2.04 0.123888232967 0.000719149035 0.575316136048
2.05 0.123881026764 0.000722103085 0.577679361292
2.06 0.123873790905 0.000725080429999 0.580061222443
2.07 0.123866525155 0.00072808118 0.582461810008
2.08 0.123859229281 0.000731105455 0.584881214641
2.09 0.123851903046 0.000734153369999 0.587319527148
2.1 0.123844546214 0.00073722503 0.589776838479
2.11 0.123837158546 0.000740320545 0.592253239728
2.12 0.123829739803 0.00074344004 0.594748822135
2.13 0.123822289745 0.00074658363 0.59726367708
2.14 0.12381480813 0.000749751425001 0.599797896084
2.15 0.123807294716 0.00075294354 0.602351570811
2.16 0.12379974926 0.000756160085 0.604924793064
2.17 0.123792171515 0.000759401180001 0.60751765479
2.18 0.123784561236 0.00076266694 0.610130248079
2.19 0.123776918176 0.00076595748 0.612762665165
2.2 0.123769242086 0.000769272915 0.615414998431
2.21 0.123761532718 0.000772613365 0.618087340411
2.22 0.123753789819 0.00077597894 0.620779783791
2.23 0.123746013139 0.00077936975 0.623492421419
2.24 0.123738202424 0.00078278593 0.626225346303
2.25 0.12373035742 0.000786227585 0.628978651625
2.26 0.123722477872 0.00078969482 0.63175243074
2.27 0.123714563524 0.000793187774999 0.634546777189
2.28 0.123706614117 0.000796706555 0.637361784706
2.29 0.123698629393 0.000800251275 0.640197547227
2.3 0.123690609091 0.000803822065 0.643054158901
2.31 0.123682552951 0.00080741903 0.645931714103
2.32 0.123674460711 0.000811042285 0.648830307443
2.33 0.123666332106 0.000814691965 0.651750033786
2.34 0.123658166871 0.00081836818 0.65469098826
2.35 0.123649964742 0.000822071044999 0.657653266279
2.36 0.123641725451 0.00082580069 0.66063696356
2.37 0.123633448728 0.000829557225 0.663642176137
2.38 0.123625134306 0.00083334077 0.666669000389
2.39 0.123616781913 0.00083715146 0.669717533057
2.4 0.123608391277 0.000840989405 0.672787871273
2.41 0.123599962125 0.000844854725 0.675880112582
2.42 0.123591494182 0.00084874755 0.678994354971
2.43 0.123582987174 0.000852667995 0.682130696899
2.44 0.123574440822 0.000856616189999 0.685289237329
2.45 0.12356585485 0.00086059226 0.688470075758
2.46 0.123557228977 0.00086459633 0.691673312259
2.47 0.123548562923 0.00086862852 0.694899047512
2.48 0.123539856407 0.00087268896 0.698147382851
2.49 0.123531109144 0.000876777775 0.7014184203
2.5 0.123522320851 0.0008808951 0.704712262622
2.51 0.123513491242 0.000885041065 0.708029013366
2.52 0.12350462003 0.00088921579 0.711368776916
2.53 0.123495706926 0.00089341941 0.714731658547
2.54 0.123486751642 0.000897652065 0.718117764477
2.55 0.123477753885 0.000901913885 0.721527201929
2.56 0.123468713364 0.000906205005 0.724960079191
2.57 0.123459629785 0.000910525565 0.728416505682
2.58 0.123450502853 0.000914875695 0.731896592022
2.59 0.123441332271 0.00091925554 0.7354004501
2.6 0.123432117742 0.00092366524 0.738928193155
2.61 0.123422858966 0.000928104945 0.742479935851
2.62 0.123413555643 0.000932574795 0.746055794361
2.63 0.12340420747 0.00093707493 0.749655886453
2.64 0.123394814145 0.000941605515 0.753280331584
2.65 0.12338537536 0.00094616669 0.756929250992
2.66 0.123375890811 0.00095075861 0.760602767797
2.67 0.123366360188 0.000955381435 0.764301007105
2.68 0.123356783182 0.000960035325 0.768024096116
2.69 0.123347159481 0.00096472044 0.771772164236
2.7 0.123337488773 0.00096943694 0.775545343198
2.71 0.123327770743 0.000974185 0.779343767186
2.72 0.123318005073 0.000978964785 0.783167572957
2.73 0.123308191447 0.00098377647 0.787016899983
2.74 0.123298329544 0.00098862024 0.790891890585
2.75 0.123288419042 0.00099349627 0.794792690081
2.76 0.123278459618 0.00099840475 0.798719446937
2.77 0.123268450947 0.001003345865 0.802672312921
2.78 0.123258392701 0.00100831981 0.806651443271
2.79 0.123248284551 0.001013326785 0.810656996861
2.8 0.123238126165 0.001018366995 0.814689136381
2.81 0.123227917211 0.001023440645 0.818748028519
2.82 0.123217657352 0.00102854795 0.822833844149
2.83 0.123207346252 0.001033689135 0.826946758534
2.84 0.12319698357 0.00103886441 0.831086951526
2.85 0.123186568964 0.00104407402 0.835254607783
2.86 0.123176102089 0.0010493182 0.839449916987
2.87 0.1231655826 0.00105459719 0.843673074078
2.88 0.123155010146 0.00105991124 0.847924279483
2.89 0.123144384375 0.001065260605 0.852203739371
2.9 0.123133704933 0.00107064556 0.856511665905
2.91 0.123122971464 0.00107606637 0.860848277505
2.92 0.123112183606 0.00108152332 0.865213799122
2.93 0.123101340997 0.0010870167 0.869608462524
2.94 0.123090443272 0.001092546805 0.874032506589
2.95 0.123079490061 0.00109811395 0.878486177608
2.96 0.123068480993 0.001103718445 0.882969729599
2.97 0.123057415692 0.00110936062 0.887483424635
2.98 0.123046293781 0.00111504081 0.892027533179
2.99 0.123035114876 0.00112075937 0.896602334433
3.0 0.123023878593 0.001126516665 0.901208116699
3.01 0.123012584543 0.001132313055 0.905845177749
3.02 0.123001232332 0.00113814893 0.910513825213
3.03 0.122989821564 0.00114402469 0.915214376974
3.04 0.122978351838 0.00114994074 0.919947161581
3.05 0.122966822749 0.00115589751 0.924712518671
3.06 0.122955233888 0.001161895435 0.929510799412
3.07 0.122943584841 0.00116793497 0.934342366949
3.08 0.122931875189 0.00117401659 0.939207596876
3.09 0.122920104509 0.00118014078 0.944106877713
3.1 0.122908272373 0.00118630803 0.949040611407
3.11 0.122896378348 0.00119251887 0.95400921384
3.12 0.122884421996 0.001198773845 0.959013115358
3.13 0.122872402872 0.001205073495 0.964052761312
3.14 0.122860320526 0.00121141841 0.969128612621
3.15 0.122848174503 0.00121780918 0.97424114634
3.16 0.122835964342 0.001224246425 0.979390856257
3.17 0.122823689575 0.00123073078 0.984578253497
3.18 0.122811349727 0.00123726291 0.989803867146
3.19 0.122798944317 0.001243843505 0.995068244888
3.2 0.122786472857 0.00125047326 1.00037195366
3.21 0.122773934851 0.00125715292 1.00571558033
3.22 0.122761329798 0.00126388324 1.01109973238
3.23 0.122748657187 0.00127066501 1.01652503859
3.24 0.122735916498 0.00127749904 1.02199214977
3.25 0.122723107206 0.00128438617 1.02750173949
3.26 0.122710228775 0.001291327275 1.03305450482
3.27 0.12269728066 0.00129832326 1.03865116707
3.28 0.122684262309 0.001305375055 1.04429247257
3.29 0.122671173159 0.001312483625 1.04997919341
3.3 0.122658012637 0.001319649965 1.05571212828
3.31 0.12264478016 0.001326875105 1.06149210318
3.32 0.122631475135 0.00133416013 1.06731997227
3.33 0.122618096957 0.00134150613 1.07319661861
3.34 0.122604645012 0.001348914245 1.079122955
3.35 0.122591118672 0.00135638566 1.08509992471
3.36 0.122577517299 0.00136392159 1.09112850226
3.37 0.122563840241 0.001371523295 1.09720969425
3.38 0.122550086833 0.00137919208 1.10334453999
3.39 0.122536256399 0.001386929275 1.10953411233
3.4 0.122522348248 0.00139473627 1.11577951831
3.41 0.122508361674 0.001402614495 1.12208189983
3.42 0.122494295958 0.00141056541 1.12844243429
3.43 0.122480150365 0.00141859055 1.13486233519
3.44 0.122465924147 0.001426691465 1.14134285265
3.45 0.122451616536 0.001434869765 1.14788527393
3.46 0.122437226751 0.001443127115 1.1544909238
3.47 0.122422753994 0.00145146521 1.16116116494
3.48 0.122408197447 0.0014598858 1.1678973982
3.49 0.122393556278 0.001468390685 1.17470106274
3.5 0.122378829633 0.00147698172 1.18157363619
3.51 0.122364016643 0.00148566079 1.18851663458
3.52 0.122349116418 0.001494429845 1.1955316122
3.53 0.122334128046 0.001503290875 1.20262016139
3.54 0.1223190506 0.001512245905 1.20978391209
3.55 0.122303883128 0.001521297035 1.21702453137
3.56 0.122288624659 0.00153044639 1.22434372268
3.57 0.122273274201 0.001539696135 1.23174322508
3.58 0.122257830737 0.001549048495 1.23922481216
3.59 0.122242293231 0.001558505725 1.24679029092
3.6 0.122226660622 0.00156807013 1.25444150035
3.61 0.122210931828 0.00157774404 1.26218030996
3.62 0.122195105741 0.00158752982 1.27000861797
3.63 0.122179181232 0.00159742989 1.27792834944
3.64 0.122163157144 0.001607446685 1.28594145412
3.65 0.122147032298 0.001617582665 1.29404990415
3.66 0.12213080549 0.001627840315 1.30225569158
3.67 0.122114475492 0.001638222155 1.31056082564
3.68 0.122098041047 0.00164873071 1.31896732989
3.69 0.122081500877 0.00165936852 1.32747723916
3.7 0.122064853677 0.001670138145 1.33609259631
3.71 0.122048098115 0.001681042135 1.34481544885
3.72 0.122031232834 0.001692083055 1.35364784541
3.73 0.122014256454 0.001703263465 1.36259183198
3.74 0.121997167565 0.00171458591 1.37164944817
3.75 0.121979964735 0.001726052925 1.3808227232
3.76 0.121962646506 0.001737667025 1.39011367188
3.77 0.121945211395 0.00174943071 1.39952429041
3.78 0.121927657892 0.001761346445 1.40905655222
3.79 0.121909984466 0.001773416655 1.41871240361
3.8 0.121892189559 0.00178564374 1.42849375944
3.81 0.121874271591 0.00179803005 1.43840249871
3.82 0.121856228958 0.00181057788 1.44844046021
3.83 0.121838060034 0.001823289465 1.45860943807
3.84 0.121819763169 0.001836166985 1.46891117738
3.85 0.121801336694 0.00184921257 1.47934736981
3.86 0.121782778917 0.00186242825 1.48991964936
3.87 0.121764088129 0.00187581598 1.50062958801
3.88 0.121745262598 0.00188937766 1.51147869164
3.89 0.121726300576 0.00190311508 1.52246839589
3.9 0.121707200296 0.001917029925 1.53360006226
3.91 0.121687959977 0.001931123815 1.54487497425
3.92 0.12166857782 0.001945398255 1.55629433371
3.93 0.121649052012 0.00195985462 1.56785925735
3.94 0.121629380727 0.001974494205 1.57957077341
3.95 0.121609562128 0.00198931819 1.59142981853
3.96 0.121589594364 0.00200432762 1.60343723485
3.97 0.121569475576 0.00201952342 1.61559376732
3.98 0.121549203895 0.0020349064 1.62790006122
3.99 0.121528777447 0.00205047724 1.64035665991
4.0 0.121508194351 0.002066236485 1.65296400285
4.01 0.121487452718 0.00208218456 1.66572242375
4.02 0.121466550659 0.002098321745 1.67863214897
4.03 0.121445486283 0.00211464818 1.69169329611
4.04 0.121424257696 0.00213116388 1.70490587278
4.05 0.121402863005 0.002147868715 1.71826977536
4.06 0.121381300321 0.00216476241 1.73178478798
4.07 0.121359567757 0.00218184456 1.74545058147
4.08 0.12133766343 0.002199114605 1.75926671219
4.09 0.121315585465 0.00221657185 1.7732326209
4.1 0.121293331993 0.002234215455 1.78734763131
4.11 0.121270901156 0.00225204441 1.80161094849
4.12 0.121248291105 0.00227005758 1.81602165683
4.13 0.121225500004 0.002288253665 1.83057871768
4.14 0.121202526032 0.002306631205 1.8452809665
4.15 0.12117936738 0.00232518859 1.86012710937
4.16 0.12115602226 0.002343924025 1.87511571906
4.17 0.1211324889 0.00236283556 1.89024523036
4.18 0.121108765549 0.002381921055 1.90551393491
4.19 0.121084850479 0.002401178185 1.9209199754
4.2 0.121060741985 0.002420604445 1.93646133933
4.21 0.12103643839 0.0024401971 1.95213585247
4.22 0.121011938043 0.00245995322 1.96794117217
4.23 0.120987239325 0.002479869675 1.98387478082
4.24 0.120962340649 0.002499943075 1.99993397972
4.25 0.120937240464 0.002520169815 2.01611588381
4.26 0.120911937253 0.002540546055 2.03241741764
4.27 0.120886429543 0.0025610677 2.04883531303
4.28 0.120860715899 0.00258173044 2.06536610881
4.29 0.120834794934 0.0026025297 2.08200615324
4.3 0.120808665305 0.00262346068 2.09875160928
4.31 0.12078232572 0.00264451838 2.11559846312
4.32 0.120755774938 0.002665697575 2.13254253612
4.33 0.120729011769 0.002686992855 2.14957950007
4.34 0.12070203508 0.002708398645 2.16670489573
4.35 0.120674843796 0.00272990925 2.18391415426
4.36 0.120647436896 0.002751518855 2.2012026209
4.37 0.120619813419 0.002773221565 2.21856558034
4.38 0.120591972464 0.002795011455 2.23599828305
4.39 0.12056391319 0.00281688258 2.25349597152
4.4 0.120535634813 0.00283882902 2.27105390592
4.41 0.120507136609 0.00286084491 2.28866738806
4.42 0.120478417914 0.002882924455 2.30633178343
4.43 0.12044947812 0.002905061975 2.32404254048
4.44 0.120420316675 0.002927251905 2.34179520717
4.45 0.120390933082 0.00294948882 2.35958544433
4.46 0.120361326899 0.002971767465 2.3774090361
4.47 0.120331497733 0.00299408272 2.3952618976
4.48 0.120301445244 0.00301642965 2.41314008008
4.49 0.12027116914 0.003038803505 2.43103977385
4.5 0.120240669174 0.00306119969 2.44895730904
4.51 0.120209945146 0.00308361379 2.46688915461
4.52 0.120178996898 0.003106041565 2.48483191599
4.53 0.120147824315 0.003128478925 2.50278233131
4.54 0.12011642732 0.003150921965 2.52073726622
4.55 0.120084805875 0.003173366915 2.53869370735
4.56 0.120052959981 0.00319581014 2.55664875436
4.57 0.120020889673 0.00321824815 2.57459961068
4.58 0.119988595018 0.003240677555 2.59254357282
4.59 0.119956076121 0.003263095075 2.61047801809
4.6 0.119923333117 0.00328549752 2.6284003908
4.61 0.119890366171 0.00330788175 2.64630818693
4.62 0.119857175482 0.003330244675 2.66419893744
4.63 0.119823761278 0.003352583235 2.68207019039
4.64 0.119790123817 0.003374894345 2.69991949225
4.65 0.119756263391 0.003397174915 2.71774436869
4.66 0.119722180319 0.0034194218 2.73554230525
4.67 0.119687874955 0.003441631775 2.75331072844
4.68 0.119653347683 0.00346380153 2.77104698779
4.69 0.119618598924 0.003485927625 2.78874833942
4.7 0.119583629131 0.003508006495 2.80641193176
4.71 0.119548438794 0.003530034425 2.82403479399
4.72 0.119513028442 0.003552007545 2.84161382784
4.73 0.119477398643 0.00357392181 2.85914580305
4.74 0.119441550006 0.003595773025 2.8766273571
4.75 0.119405483183 0.00361755683 2.89405499922
4.76 0.11936919887 0.003639268705 2.91142511908
4.77 0.119332697809 0.00366090401 2.9287339999
4.78 0.119295980789 0.003682457995 2.94597783585
4.79 0.119259048649 0.00370392583 2.9631527534
4.8 0.119221902273 0.003725302615 2.98025483587
4.81 0.119184542597 0.00374658344 2.99728015079
4.82 0.119146970604 0.003767763415 3.01422477883
4.83 0.119109187328 0.003788837705 3.03108484369
4.84 0.11907119385 0.003809801555 3.04785654186
4.85 0.119032991297 0.003830650345 3.06453617131
4.86 0.118994580843 0.00385137962 3.08112015834
4.87 0.118955963705 0.003871985095 3.09760508174
4.88 0.118917141141 0.00389246272 3.11398769382
4.89 0.11887811445 0.003912808685 3.13026493767
4.9 0.118838884967 0.003933019415 3.14643396065
4.91 0.118799454062 0.003953091615 3.16249212385
4.92 0.118759823135 0.00397302226 3.17843700772
4.93 0.118719993617 0.003992808605 3.19426641399
4.94 0.118679966963 0.00401244818 3.20997836427
4.95 0.118639744653 0.004031938765 3.22557109561
4.96 0.118599328188 0.00405127843 3.24104305342
4.97 0.118558719085 0.00407046548 3.25639288224
4.98 0.118517918878 0.004089498435 3.27161941468
4.99 0.118476929116 0.004108376065 3.28672165898
5.0 0.118435751357 0.004127097335 3.30169878562
5.01 0.118394387169 0.00414566138 3.31655011318
5.02 0.118352838129 0.004164067515 3.331275094
5.03 0.118311105819 0.00418231521 3.34587329975
5.04 0.118269191825 0.004200404045 3.36034440732
5.05 0.118227097738 0.004218333735 3.37468818527
5.06 0.11818482515 0.00423610409 3.38890448104
5.07 0.118142375656 0.00425371499 3.40299320929
5.08 0.11809975085 0.00427116641 3.41695434143
5.09 0.118056952328 0.00428845837 3.43078789667
5.1 0.118013981683 0.004305590935 3.44449393459
5.11 0.117970840509 0.00432256423 3.45807254952
5.12 0.117927530398 0.00433937841 3.47152386678
5.13 0.117884052941 0.004356033665 3.48484804074
5.14 0.117840409725 0.004372530225 3.49804525488
5.15 0.117796602337 0.004388868365 3.51111572366
5.16 0.117752632358 0.004405048395 3.52405969632
5.17 0.117708501369 0.00442107067 3.53687746229
5.18 0.117664210944 0.00443693562 3.54956935823
5.19 0.117619762656 0.00445264374 3.56213577641
5.2 0.11757515807 0.0044681956 3.5745771743
5.21 0.117530398744 0.004483591865 3.58689408507
5.22 0.117485486232 0.00449883332 3.59908712877
5.23 0.117440422078 0.004513920865 3.61115702394
5.24 0.117395207815 0.00452885553 3.62310459932
5.25 0.117349844967 0.004543638515 3.63493080555
5.26 0.117304335045 0.00455827117 3.64663672632
5.27 0.117258679544 0.004572755035 3.65822358911
5.28 0.117212879944 0.004587091845 3.66969277493
5.29 0.117166937707 0.004601283515 3.6810458271
5.3 0.117120854274 0.004615332195 3.69228445886
5.31 0.117074631063 0.004629240255 3.70341055956
5.32 0.117028269469 0.00464301028 3.71442619945
5.33 0.116981770858 0.004656645075 3.72533363298
5.34 0.116935136567 0.004670147705 3.73613530045
5.35 0.116888367903 0.004683521455 3.74683382821
5.36 0.116841466138 0.004696769825 3.75743202715
5.37 0.116794432507 0.004709896565 3.76793288991
5.38 0.116747268207 0.004722905635 3.7783395865
5.39 0.116699974394 0.004735801205 3.78865545871
5.4 0.116652552183 0.00474858766 3.79888401337
5.41 0.116605002641 0.004761269585 3.80902891456
5.42 0.116557326791 0.004773851735 3.81909397502
5.43 0.116509525606 0.00478633905 3.82908314682
5.44 0.11646160001 0.00479873663 3.8390005116
5.45 0.116413550874 0.004811049725 3.84885027044
5.46 0.116365379015 0.004823283725 3.85863673363
5.47 0.116317085199 0.004835444135 3.86836431037
5.48 0.116268670133 0.004847536575 3.87803749867
5.49 0.116220134468 0.004859566765 3.88766087554
5.5 0.116171478798 0.00487154051 3.89723908751
5.51 0.116122703658 0.004883463695 3.90677684163
5.52 0.116073809524 0.004895342265 3.91627889702
5.53 0.116024796812 0.00490718222 3.925750057
5.54 0.115975665879 0.00491898962 3.93519516178
5.55 0.11592641702 0.004930770545 3.94461908179
5.56 0.115877050468 0.004942531105 3.95402671161
5.57 0.115827566398 0.004954277445 3.9634229645
5.58 0.115777964919 0.00496601573 3.97281276746
5.59 0.115728246083 0.004977752125 3.98220105689
5.6 0.115678409877 0.0049894928 3.99159277465
5.61 0.115628456227 0.00500124394 4.00099286474
5.62 0.115578384998 0.00501301173 4.01040627028
5.63 0.115528195992 0.005024802335 4.01983793097
5.64 0.115477888951 0.005036621925 4.02929278085
5.65 0.115427463554 0.00504847666 4.03877574649
5.66 0.115376919418 0.00506037268 4.04829174531
5.67 0.1153262561 0.005072316125 4.05784568426
5.68 0.115275473096 0.00508431311 4.06744245861
5.69 0.115224569838 0.00509636974 4.07708695083
5.7 0.115173545701 0.005108492105 4.08678402955
5.71 0.115122399996 0.00512068626 4.09653854839
5.72 0.115071131976 0.00513295826 4.10635534477
5.73 0.115019740831 0.00514531413 4.11623923832
5.74 0.114968225693 0.005157759865 4.12619502902
5.75 0.114916585634 0.00517030144 4.1362274949
5.76 0.114864819664 0.00518294479 4.14634138907
5.77 0.114812926738 0.00519569583 4.15654143616
5.78 0.114760905748 0.00520856042 4.16683232797
5.79 0.114708755529 0.005221544365 4.17721871821
5.8 0.11465647486 0.00523465344 4.18770521642
5.81 0.114604062461 0.005247893335 4.19829638089
5.82 0.114551516994 0.00526126967 4.20899671056
5.83 0.114498837067 0.005274787985 4.21981063614
5.84 0.114446021234 0.00528845372 4.23074251009
5.85 0.114393067993 0.005302272195 4.24179659597
5.86 0.11433997579 0.005316248615 4.25297705697
5.87 0.114286743021 0.005330388045 4.26428794384
5.88 0.114233368029 0.005344695385 4.27573318247
5.89 0.114179849113 0.00535917537 4.28731656115
5.9 0.114126184522 0.00537383254 4.29904171784
5.91 0.114072372462 0.005388671245 4.31091212763
5.92 0.114018411097 0.005403695595 4.32293109054
5.93 0.11396429855 0.00541890949 4.33510172005
5.94 0.113910032907 0.005434316575 4.34742693239
5.95 0.113855612219 0.00544992023 4.35990943701
5.96 0.113801034502 0.00546572357 4.37255172824
5.97 0.113746297747 0.00548172943 4.38535607845
5.98 0.113691399914 0.00549794038 4.39832453286
5.99 0.11363633894 0.00551435868 4.41145890606
6.0 0.11358111274 0.005530986305 4.42476078041
6.01 0.113525719214 0.00554782495 4.43823150636
6.02 0.113470156241 0.00556487601 4.45187220478
6.03 0.113414421693 0.00558214061 4.46568377123
6.04 0.113358513429 0.0055996196 4.47966688226
6.05 0.113302429301 0.00561731356 4.49382200362
6.06 0.113246167158 0.00563522282 4.50814940034
6.07 0.113189724845 0.00565334749 4.52264914853
6.08 0.113133100208 0.00567168744 4.53732114885
6.09 0.113076291096 0.005690242345 4.5521651415
6.1 0.113019295361 0.005709011715 4.56718072246
6.11 0.112962110862 0.005727994885 4.58236736101
6.12 0.112904735463 0.005747191055 4.59772441813
6.13 0.112847167041 0.005766599325 4.61325116567
6.14 0.112789403477 0.0057862187 4.62894680609
6.15 0.112731442667 0.005806048125 4.64481049233
6.16 0.112673282514 0.00582608652 4.66084134783
6.17 0.112614920936 0.00584633276 4.67703848608
6.18 0.112556355859 0.00586678576 4.69340102967
6.19 0.112497585221 0.005887444475 4.7099281283
6.2 0.11243860697 0.00590830788 4.72661897548
6.21 0.112379419064 0.005929375045 4.74347282355
6.22 0.112320019469 0.005950645145 4.76048899654
6.23 0.112260406161 0.005972117425 4.77766690055
6.24 0.11220057712 0.005993791255 4.7950060312
6.25 0.112140530336 0.006015666125 4.81250597771
6.26 0.112080263798 0.006037741635 4.83016642313
6.27 0.112019775503 0.006060017505 4.84798714046
6.28 0.111959063448 0.006082493545 4.86596798396
6.29 0.111898125632 0.006105169655 4.88410887553
6.3 0.111836960055 0.0061280458 4.90240978529
6.31 0.111775564716 0.00615112195 4.92087070627
6.32 0.111713937616 0.00617439808 4.93949162223
6.33 0.111652076754 0.00619787411 4.95827246817
6.34 0.111589980133 0.00622154982 4.97721308251
6.35 0.111527645758 0.006245424795 4.99631315015
6.36 0.111465071638 0.006269498355 5.01557213481
6.37 0.111402255791 0.006293769435 5.03498919956
6.38 0.111339196249 0.00631823647 5.05456311352
6.39 0.111275891061 0.00634289727 5.0742921428
6.4 0.111212338303 0.006367748845 5.09417392352
6.41 0.111148536084 0.00639278724 5.11420531432
6.42 0.111084482559 0.006418007295 5.13438222601
6.43 0.111020175939 0.006443402425 5.15469942577
6.44 0.11095561451 0.00646896433 5.17515031382
6.45 0.110890796652 0.006494682675 5.19572667073
6.46 0.110825720857 0.00652054474 5.21641837442
6.47 0.110760385757 0.006546535035 5.23721308649
6.48 0.110694790156 0.00657263486 5.25809590933
6.49 0.11062893306 0.006598821845 5.27904901662
6.5 0.110562813719 0.00662506948 5.30005126257
6.51 0.11049643167 0.00665134659 5.32107777836
6.52 0.110429786787 0.006677616855 5.34209956795
6.53 0.110362879333 0.006703838315 5.36308312055
6.54 0.110295710021 0.00672996293 5.38399006201
6.55 0.110228280075 0.006755936275 5.40477687391
6.56 0.110160591296 0.006781697295 5.42539471484
6.57 0.110092646129 0.00680717826 5.445789385
6.58 0.11002444773 0.006832305 5.46590148136
6.59 0.109956000029 0.00685699741 5.48566679512
6.6 0.109887307782 0.0068811703 5.50501700507
6.61 0.109818376623 0.006904734715 5.5238807161
6.62 0.109749213088 0.00692759973 5.54218487961
6.63 0.109679824628 0.00694967469 5.55985661015
6.64 0.109610219594 0.006970871955 5.57682537914
6.65 0.109540407189 0.006991110025 5.59302552434
6.66 0.109470397393 0.007010316875 5.60839896523
6.67 0.109400200852 0.007028433375 5.62289796642
6.68 0.109329828726 0.00704541653 5.63648775166
6.69 0.109259292521 0.007061242215 5.64914874968
6.7 0.109188603882 0.007075907245 5.66087825802
6.71 0.109117774376 0.007089430475 5.67169134603
6.72 0.109046815272 0.00710185279 5.68162088167
6.73 0.10897573732 0.00711323606 5.69071664868
6.74 0.108904550551 0.00712366098 5.69904361011
6.75 0.108833264101 0.00713322404 5.70667945573
6.76 0.10876188607 0.00714203388 5.71371163313
6.77 0.108690423423 0.007150207245 5.72023409814
6.78 0.108618881925 0.00715786496 5.72634402666
6.79 0.108547266124 0.00716512807 5.73213871086
6.8 0.108475579364 0.00717211445 5.73771282184
6.81 0.108403823835 0.007178936015 5.74315616753
6.82 0.108332000644 0.00718569661 5.74855201722
6.83 0.108260109903 0.00719249068 5.7539760098
6.84 0.10818815083 0.007199402555 5.7594956159
6.85 0.108116121852 0.00720650637 5.76517008857
6.86 0.108044020703 0.0072138665 5.7710508148
6.87 0.107971844522 0.00722153835 5.77718197104
6.88 0.107899589936 0.00722956939 5.78360138144
6.89 0.107827253134 0.00723800036 5.79034147582
6.9 0.107754829928 0.007246866445 5.79743025082
6.91 0.107682315805 0.007256198345 5.80489215055
6.92 0.107609705962 0.007266023215 5.81274880016
6.93 0.107536995341 0.007276365305 5.82101954816
6.94 0.107464178655 0.007287246395 5.82972180026
6.95 0.107391250413 0.007298685975 5.83887115346
6.96 0.107318204936 0.00731070122 5.84848136368
6.97 0.107245036388 0.007323306795 5.85856420254
6.98 0.1071717388 0.00733651465 5.86912926427
6.99 0.107098306095 0.007350333815 5.88018378325
7.0 0.107024732124 0.00736477023 5.891732518
7.01 0.106951010691 0.007379826755 5.90377774041
7.02 0.106877135589 0.007395503305 5.91631934514
7.03 0.106803100625 0.00741179715 5.92935508113
7.04 0.106728899646 0.007428703315 5.94288090086
7.05 0.106654526558 0.00744621515 5.95689140051
7.06 0.106579975343 0.00746432492 5.97138031152
7.07 0.10650524006 0.007483024455 5.98634101145
7.08 0.106430314854 0.007502305735 6.00176701158
7.09 0.106355193945 0.007522161405 6.01765237896
7.1 0.106279871625 0.00754258521 6.03399206888
7.11 0.106204342241 0.00756357225 6.05078214783
7.12 0.10612860018 0.00758511912 6.06801989178
7.13 0.106052639859 0.007607223875 6.085703764
7.14 0.105976455703 0.007629885865 6.1038332858
7.15 0.105900042141 0.007653105475 6.12240881621
7.16 0.105823393593 0.00767688379 6.14143126736
7.17 0.105746504466 0.007701222165 6.16090178581
7.18 0.10566936915 0.007726121845 6.18082142313
7.19 0.105591982029 0.00775158358 6.20119081468
7.2 0.105514337479 0.00777760721 6.22200988784
7.21 0.105436429884 0.007804191395 6.2432776055
7.22 0.105358253651 0.007831333325 6.26499174472
7.23 0.105279803218 0.00785902846 6.28714871017
7.24 0.105201073081 0.007887270365 6.30974336793
7.25 0.105122057811 0.007916050475 6.33276889632
7.26 0.105042752072 0.00794535792 6.35621663085
7.27 0.104963150652 0.00797517933 6.38007589929
7.28 0.104883248485 0.008005498615 6.40433386178
7.29 0.10480304068 0.008036296745 6.42897532177
7.3 0.10472252255 0.008067551525 6.45398254641
7.31 0.104641689649 0.008099237415 6.47933512894
7.32 0.104560537802 0.00813132538 6.50500984913
7.33 0.104479063142 0.0081637828 6.53098060849
7.34 0.104397262146 0.008196573535 6.55721847774
7.35 0.104315131671 0.008229658055 6.58369179392
7.36 0.104232668985 0.008262993695 6.61036637221
7.37 0.104149871797 0.00829653511 6.63720585655
7.38 0.104066738283 0.00833023476 6.66417213669
7.39 0.103983267102 0.008364043585 6.69122586342
7.4 0.103899457411 0.008397911765 6.71832706842
7.41 0.103815308867 0.008431789515 6.74543581212
7.42 0.103730821621 0.00846562795 6.77251286496
7.43 0.103645996308 0.008499379965 6.79952042747
7.44 0.103560834022 0.008533001065 6.82642280862
7.45 0.103475336286 0.00856645016 6.85318703488
7.46 0.103389505018 0.00859969024 6.87978341814
7.47 0.103303342482 0.008632688975 6.90618604198
7.48 0.103216851239 0.00866541917 6.93237310969
7.49 0.103130034098 0.00869785904 6.95832716948
7.5 0.103042894058 0.00872999235 6.9840352346
7.51 0.102955434251 0.008761808395 7.00948877347
7.52 0.10286765789 0.008793301885 7.03468357773
7.53 0.102779568213 0.00882447266 7.05961956211
7.54 0.102691168437 0.0088553254 7.08430052219
7.55 0.102602461705 0.008885869285 7.10873384772
7.56 0.102513451051 0.008916117605 7.13293021859
7.57 0.102424139353 0.008946087415 7.15690332189
7.58 0.102334529303 0.00897579922 7.18066960051
7.59 0.102244623369 0.009005276715 7.20424803778
7.6 0.102154423769 0.009034546555 7.22765998202
7.61 0.102063932438 0.00906363818 7.25092900168
7.62 0.101973151005 0.00909258364 7.27408076183
7.63 0.101882080765 0.009121417475 7.29714291206
7.64 0.101790722656 0.00915017656 7.3201449686
7.65 0.101699077234 0.00917889992 7.34311818105
7.66 0.101607144657 0.00920762856 7.36609538385
7.67 0.101514924663 0.00923640524 7.38911082368
7.68 0.101422416552 0.009265274195 7.41219993599
7.69 0.101329619179 0.009294280745 7.43539904022
7.7 0.101236530937 0.00932347079 7.45874493928
7.71 0.101143149763 0.00935289018 7.48227442077
7.72 0.101049473134 0.009382584 7.50602366068
7.73 0.100955498083 0.0094125957 7.5300275403
7.74 0.10086122122 0.00944296618 7.55431890722
7.75 0.100766638759 0.00947373286 7.57892782179
7.76 0.100671746563 0.00950492879 7.60388082899
7.77 0.100576540184 0.00953658182 7.62920030019
7.78 0.100481014926 0.009568713935 7.65490389291
7.79 0.100385165905 0.009601340805 7.68100417139
7.8 0.10028898811 0.009634471545 7.70750841761
7.81 0.100192476474 0.0096681087 7.73441864223
7.82 0.100095625936 0.0097022485025 7.76173177934
7.83 0.099998431504 0.009736881304 7.78944002776
7.84 0.09990088831 0.0097719920765 7.81753128886
7.85 0.0998029916624 0.0098075610195 7.84598964494
7.86 0.0997047370896 0.0098435641265 7.87479582225
7.87 0.0996061203799 0.0098799736865 7.90392759757
7.88 0.0995071376159 0.009916758703 7.93336013016
7.89 0.0994077852058 0.0099538852245 7.9630662239
7.9 0.0993080599114 0.009991316604 7.99301653372
7.91 0.0992079588738 0.0100290137115 8.02317973053
7.92 0.0991074796372 0.0100669351365 8.05352265629
7.93 0.099006620171 0.0101050374175 8.08401050497
7.94 0.0989053788888 0.0101432753 8.11460703166
7.95 0.098803754665 0.010181602072 8.14527480991
7.96 0.0987017468474 0.010219970013 8.17597558834
7.97 0.0985993552648 0.010258330907 8.20667071659
7.98 0.0984965802292 0.01029663664 8.23732161108
7.99 0.098393422532 0.0103348399265 8.26789033101
8.0 0.0982898834307 0.010372895103 8.29834024036
8.01 0.0981859646299 0.0104107588805 8.32863662271
8.02 0.0980816682531 0.0104483910325 8.35874721789
8.03 0.0979769968092 0.010485754978 8.38864269858
8.04 0.0978719531536 0.0105228181725 8.41829700833
8.05 0.0977665404458 0.0105595523025 8.44768750144
8.06 0.0976607621075 0.010595933284 8.47679493296
8.07 0.0975546217801 0.0106319410575 8.5056033075
8.08 0.0974481232863 0.0106675592055 8.53409956516
8.09 0.097341270596 0.010702774403 8.56227313717
8.1 0.0972340677983 0.010737575741 8.59011539574
8.11 0.0971265190812 0.0107719540175 8.61761906619
8.12 0.0970186287179 0.010805901068 8.64477769687
8.13 0.0969104010598 0.010839409127 8.67158516381
8.14 0.0968018405354 0.0108724702085 8.69803515708
8.15 0.0966929516557 0.0109050755445 8.72412071205
8.16 0.0965837390245 0.0109372152115 8.74983390188
8.17 0.0964742073514 0.0109688780435 8.77516576155
8.18 0.0963643614636 0.0110000518795 8.80010648085
8.19 0.0962542063138 0.0110307242025 8.8246459021
8.2 0.0961437469796 0.011060883216 8.8487743828
8.21 0.0960329886495 0.011090519369 8.87248403034
8.22 0.0959219365922 0.011119627202 8.89577020949
8.23 0.0958105961055 0.0111482072965 8.91863313646
8.24 0.0956989724463 0.0111762680965 8.94107936185
8.25 0.0955870707435 0.011203827412 8.96312299942
8.26 0.095474895898 0.0112309133995 8.98478653462
8.27 0.0953624524756 0.011257564868 9.00610107082
8.28 0.0952497446007 0.011283830902 9.0271060063
8.29 0.0951367758575 0.0113097699055 9.04784824963
8.3 0.0950235492026 0.011335448249 9.06838111354
8.31 0.0949100668925 0.01136093871 9.08876303155
8.32 0.0947963304284 0.011386318941 9.10905629703
8.33 0.0946823405137 0.011411670215 9.12932603887
8.34 0.0945680970241 0.011437076574 9.14963954444
8.35 0.0944535989822 0.011462624393 9.1700659248
8.36 0.0943388445362 0.011488402275 9.19067604805
8.37 0.0942238309367 0.011514501114 9.21154262535
8.38 0.0941085545139 0.0115410140645 9.23274023712
8.39 0.0939930106555 0.0115680360465 9.25434498521
8.4 0.093877193793 0.011595662465 9.27643349161
8.41 0.0937610974062 0.0116239869835 9.29908110622
8.42 0.0936447140533 0.011653098452 9.32235940185
8.43 0.0935280354371 0.011683077287 9.34633322302
8.44 0.0934110525076 0.011713991738 9.37105763493
8.45 0.0932937556023 0.011745894477 9.39657514642
8.46 0.093176134618 0.011778819842 9.42291348245
8.47 0.0930581792055 0.011812781937 9.45008405716
8.48 0.0929398789793 0.011847773588 9.47808118027
8.49 0.0928212237337 0.0118837658685 9.50688175098
8.5 0.0927022036619 0.01192070771 9.53644499815
8.51 0.0925828095795 0.0119585252965 9.56671198232
8.52 0.092463033156 0.011997121309 9.59760493399
8.53 0.0923428671534 0.012036374418 9.62902675855
8.54 0.0922223056676 0.012076139644 9.66086123674
8.55 0.0921013443605 0.012116250161 9.69297444745
8.56 0.0919799806644 0.0121565206555 9.72521751899
8.57 0.0918582139474 0.012196751848 9.75743033212
8.58 0.0917360456275 0.0122367356035 9.78944568032
8.59 0.0916134792353 0.012276260106 9.82109345276
8.6 0.0914905204253 0.0123151147875 9.85220458282
8.61 0.0913671769396 0.012353094922 9.88261472091
8.62 0.0912434585269 0.0123900058835 9.91216763856
8.63 0.0911193768219 0.0124256671315 9.94071839937
8.64 0.0909949451843 0.0124599159805 9.96813637954
8.65 0.0908701785023 0.0124926111225 9.99430811031
8.66 0.0907450929618 0.012523635736 10.0191398014
8.67 0.0906197057876 0.012552899925 10.0425593277
8.68 0.0904940349633 0.0125803422775 10.0645174838
8.69 0.090368098942 0.0126059304145 10.0849884379
8.7 0.090241916355 0.0126296604275 10.103969294
8.71 0.0901155057335 0.01265155517 10.1214787103
8.72 0.0899888852516 0.012671661452 10.1375546475
8.73 0.0898620725044 0.012690046244 10.152251304
8.74 0.0897350843268 0.0127067921375 10.1656354096
8.75 0.0896079366617 0.0127219926535 10.1777823392
8.76 0.0894806444737 0.0127357482375 10.1887727952
8.77 0.0893532216969 0.01274816369 10.1986907446
8.78 0.0892256811999 0.0127593473645 10.207622754
8.79 0.0890980347496 0.0127694118485 10.2156586133
8.8 0.0889702929629 0.012778475423 10.2228928391
8.81 0.0888424652412 0.012786662719 10.2294253884
8.82 0.0887145597085 0.0127941026135 10.2353600205
8.83 0.0885865831889 0.0128009232155 10.2408002375
8.84 0.0884585412442 0.0128072450805 10.2458435109
8.85 0.0883304382873 0.012813173638 10.2505751238
8.86 0.0882022777715 0.012818791931 10.2550623926
8.87 0.0880740624487 0.012824154604 10.2593495539
8.88 0.0879457946794 0.0128292843175 10.2634546736
8.89 0.0878174767623 0.012834171971 10.2673698982
8.9 0.08768911124 0.0128387807505 10.2710648695
8.91 0.0875607011473 0.0128430527155 10.2744921627
8.92 0.0874322501857 0.0128469165785 10.2775936706
8.93 0.0873037628157 0.012850295521 10.2803070205
8.94 0.0871752442752 0.0128531138315 10.2825710511
8.95 0.0870467005391 0.012855301093 10.2843293344
8.96 0.0869181382534 0.012856792911 10.285530757
8.97 0.0867895646809 0.012857528187 10.2861271303
8.98 0.0866609876896 0.012857444413 10.2860690874
8.99 0.0865324157926 0.0128564733805 10.2853023178
9.0 0.086403858222 0.012854539499 10.2837660885
9.01 0.0862753250027 0.012851561649 10.28139482
9.02 0.0861468269891 0.0128474578905 10.2781221286
9.03 0.0860183758448 0.012842151261 10.2738857573
9.04 0.0858899839638 0.012835574741 10.2686317005
9.05 0.08576166435 0.012827674167 10.2623165589
9.06 0.0856334304805 0.012818408914 10.2549080068
9.07 0.0855052961717 0.0128077508475 10.2463838118
9.08 0.0853772754635 0.012795682342 10.2367301718
9.09 0.0852493825249 0.012782194187 10.2259399753
9.1 0.0851216315798 0.012767283803 10.2140113048
9.11 0.0849940368488 0.012750953992 10.2009464677
9.12 0.0848666125 0.012733212356 10.1867515706
9.13 0.0847393726017 0.0127140711915 10.1714364287
9.14 0.0846123310761 0.012693547592 10.1550146955
9.15 0.0844855016499 0.0126716635795 10.1375039983
9.16 0.0843588978045 0.012648446051 10.1189258754
9.17 0.0842325327289 0.0126239265645 10.0993055958
9.18 0.0841064192732 0.0125981411615 10.0786720003
9.19 0.0839805699056 0.01257113033 10.057057454
9.2 0.0838549966667 0.012542939243 10.0344979978
9.21 0.0837297111208 0.0125136185435 10.0110339406
9.22 0.0836047242958 0.0124832259165 9.98671111472
9.23 0.0834800466024 0.012451828334 9.96158271578
9.24 0.0833556877291 0.0124195048205 9.93571154155
9.25 0.083231656506 0.0123863496355 9.90917255026
9.26 0.0831079607364 0.0123524755135 9.88205555755
9.27 0.0829846069958 0.012318016246 9.85446743333
9.28 0.0828616004115 0.0122831278205 9.82653306611
9.29 0.0827389444393 0.012247987613 9.79839472181
9.3 0.0826166406592 0.012212791552 9.77020977227
9.31 0.0824946886083 0.012177749535 9.7421469545
9.32 0.0823730856685 0.0121430794635 9.71438154077
9.33 0.082251827019 0.012109000292 9.68708973858
9.34 0.0821309056627 0.0120757244635 9.66044254369
9.35 0.0820103125298 0.012043450182 9.63459945463
9.36 0.081890036659 0.012012354308 9.60970268327
9.37 0.0817700654436 0.011982586876 9.58587271958
9.38 0.0816503849215 0.0119542677065 9.56320567824
9.39 0.0815309800895 0.011927484624 9.54177193513
9.4 0.081411835229 0.0119022925545 9.52161543235
9.41 0.0812929342384 0.01187871325 9.50275348714
9.42 0.081174260964 0.011856735917 9.48517724281
9.43 0.0810557995201 0.011836319201 9.46885314548
9.44 0.08093753458 0.011817394743 9.45372580941
9.45 0.0808194516252 0.011799872147 9.43972210597
9.46 0.0807015371371 0.011783644904 9.42675598563
9.47 0.0805837787271 0.011768596691 9.4147335776
9.48 0.0804661652033 0.0117546074495 9.40355811581
9.49 0.0803486865781 0.0117415586795 9.39313423765
9.5 0.0802313340297 0.0117293374665 9.38337127246
9.51 0.0801140998288 0.0117178390465 9.37418528774
9.52 0.0799969772487 0.0117069680005 9.36549992181
9.53 0.0798799604688 0.011696638428 9.35724648527
9.54 0.0797630444802 0.011686773564 9.34936370442
9.55 0.0796462249975 0.0116773050515 9.3417970386
9.56 0.0795294983791 0.0116681719735 9.33449783378
9.57 0.079412861558 0.011659319891 9.32742267191
9.58 0.0792963119813 0.011650699975 9.32053265309
9.59 0.0791798475585 0.011642268056 9.31379251336
9.6 0.0790634666202 0.0116339838215 9.30717006072
9.61 0.0789471678821 0.011625810418 9.3006358735
9.62 0.0788309504118 0.0116177141285 9.29416299029
9.63 0.0787148135995 0.011609664119 9.28772674567
9.64 0.0785987571295 0.0116016324245 9.28130477468
9.65 0.078482780951 0.0115935939495 9.27487700849
9.66 0.0783668852505 0.0115855263765 9.26842560424
9.67 0.0782510704235 0.011577410053 9.261934875
9.68 0.0781353370494 0.011569227726 9.2553910808
9.69 0.078019685869 0.011560964101 9.24878204309
9.7 0.0779041177674 0.0115526055145 9.24209683038
9.71 0.0777886337587 0.0115441398765 9.23532574118
9.72 0.0776732349699 0.011535556856 9.2284604758
9.73 0.0775579226216 0.011526848246 9.22149437114
9.74 0.0774426980049 0.011518008631 9.21442296365
9.75 0.077327562449 0.0115090363335 9.20724478334
9.76 0.0772125172783 0.011499934337 9.19996210541
9.77 0.0770975637622 0.011490711161 9.19258163118
9.78 0.0769827030551 0.011481381703 9.18511517502
9.79 0.0768679361282 0.0114719678805 9.17758024631
9.8 0.0767532636974 0.011462498804 9.17000020316
9.81 0.0766386861521 0.0114530102325 9.16240383155
9.82 0.0765242034928 0.0114435431445 9.15482425694
9.83 0.0764098152892 0.011434141151 9.14729690207
9.84 0.0762955206698 0.0114248465675 9.13985629798
9.85 0.0761813183578 0.0114156955405 9.13253204718
9.86 0.076067206759 0.0114067130835 9.12534474077
9.87 0.0759531840962 0.011397908552 9.11830242193
9.88 0.0758392485879 0.0113892711 9.1113971413
9.89 0.0757253986742 0.0113807641775 9.10460054802
9.9 0.0756116333044 0.0113723194505 9.09785863691
9.91 0.0754979522852 0.011363832826 9.09108799044
9.92 0.0753843566478 0.011355166383 9.08417687486
9.93 0.0752708489575 0.011346159572 9.07699378801
9.94 0.0751574334564 0.011336653324 9.06940596606
9.95 0.075044115891 0.011326531882 9.0613124403
9.96 0.0749309028188 0.011315782124 9.05269362767
9.97 0.0748178002485 0.0113045539745 9.04366459244
9.98 0.0747048117393 0.011293188527 9.03450294668
9.99 0.074591936478 0.0112821790395 9.02561998107
10.0 0.0744791681585 0.011272054483 9.01746236419
10.01 0.0743664953883 0.0112632226585 9.01037462811
10.02 0.0742539037053 0.011255848859 9.00449160429
10.03 0.0741413784112 0.01124983416 8.9997215547
10.04 0.0740289070221 0.01124489332 8.99581853096
10.05 0.0739164805448 0.011240674595 8.99248714023
10.06 0.0738040935302 0.011236860611 8.98946661313
10.07 0.0736917433325 0.0112332213345 8.986572632
10.08 0.0735794291035 0.0112296206595 8.98369973607
10.09 0.0734671509193 0.0112259949675 8.98080125326
10.1 0.0733549092042 0.0112223236405 8.97786414951
10.11 0.0732427044465 0.011218604138 8.9748883676
10.12 0.0731305371214 0.0112148371705 8.97187497569
10.13 0.0730184077031 0.011211021514 8.96882295408
10.14 0.0729063166911 0.011207153368 8.9657293102
10.15 0.0727942646358 0.011203226234 8.96258884204
10.16 0.0726822521665 0.0111992309485 8.95939416233
10.17 0.0725702800168 0.0111951558635 8.9561359985
10.18 0.0724583490492 0.0111909867545 8.95280295806
10.19 0.0723464602817 0.0111867069655 8.94938160887
10.2 0.0722346149099 0.0111822978545 8.94585706533
10.21 0.0721228143246 0.011177738687 8.94221284273
10.22 0.0720110601361 0.0111730062115 8.93843029433
10.23 0.0718993542004 0.0111680749145 8.9344888689
10.24 0.0717876986379 0.0111629178365 8.93036691265
10.25 0.0716760958437 0.01115750726 8.9260421948
10.26 0.0715645484926 0.011151815243 8.92149226766
10.27 0.0714530595388 0.01114581429 8.91669502723
10.28 0.0713416322068 0.0111394780885 8.91162934699
10.29 0.071230269977 0.011132782078 8.90627553204
10.3 0.0711189765653 0.011125703837 8.90061560599
10.31 0.0710077559003 0.01111822339 8.89463355271
10.32 0.0708966120975 0.0111103234475 8.88831552272
10.33 0.0707855494313 0.0111019895355 8.88164993952
10.34 0.0706745723068 0.011093209994 8.87462748833
10.35 0.0705636852315 0.011083975884 8.86724103504
10.36 0.0704528927891 0.0110742808755 8.85948552984
10.37 0.0703421996139 0.0110641211475 8.85135792404
10.38 0.0702316103661 0.011053495314 8.84285711259
10.39 0.0701211297077 0.011042404408 8.83398391626
10.4 0.070010762278 0.0110308519265 8.82474111694
10.41 0.0699005126691 0.0110188439285 8.81513354346
10.42 0.0697903853994 0.0110063891735 8.80516818506
10.43 0.0696803848857 0.010993499262 8.79485430532
10.44 0.0695705154142 0.0109801887435 8.78420353489
10.45 0.0694607811108 0.0109664751875 8.77322992854
10.46 0.0693511859104 0.0109523791945 8.76194997306
10.47 0.0692417335269 0.01093792434 8.75038254388
10.48 0.0691324274236 0.010923137075 8.73854882133
10.49 0.0690232707854 0.010908046574 8.72647217244
10.5 0.0689142664922 0.0108926845245 8.71417798748
10.51 0.0688054170949 0.0108770848155 8.70169343778
10.52 0.0686967247958 0.010861283086 8.68904711832
10.53 0.0685881914332 0.010845316109 8.67626855311
10.54 0.0684798184737 0.0108292210135 8.66338756683
10.55 0.0683716070129 0.0108130343945 8.65043356075
10.56 0.0682635577858 0.0107967914005 8.63743476702
10.57 0.0681556711849 0.0107805249095 8.62441757471
10.58 0.0680479472876 0.010764264894 8.61140601322
10.59 0.067940385887 0.0107480380385 8.59842144555
10.6 0.0678329865268 0.0107318676055 8.58548247188
10.61 0.0677257485349 0.0107157734805 8.57260498118
10.62 0.0676186710572 0.010699772284 8.55980225786
10.63 0.0675117530893 0.0106838774605 8.54708505592
10.64 0.067404993508 0.010668099271 8.53446159741
10.65 0.0672983911038 0.010652444691 8.52193748854
10.66 0.0671919446142 0.010636917224 8.50951556434
10.67 0.0670856527593 0.0106215166625 8.49719569197
10.68 0.0669795142809 0.0106062388475 8.48497457091
10.69 0.0668735279824 0.0105910754665 8.47284556795
10.7 0.0667676927716 0.010576013948 8.46079862278
10.71 0.0666620077034 0.010561037488 8.44882026417
10.72 0.0665564720218 0.0105461252735 8.4368937802
10.73 0.066451085198 0.0105312529445 8.42499958544
10.74 0.0663458469629 0.010516393326 8.41311580724
10.75 0.0662407573315 0.0105015174275 8.4012190859
10.76 0.0661358166144 0.0104865956755 8.38928557045
10.77 0.0660310254179 0.010471599349 8.37729207575
10.78 0.0659263846274 0.010456502118 8.36521733011
10.79 0.0658218953756 0.010441281559 8.35304321072
10.8 0.0657175589962 0.0104259205245 8.34075585358
10.81 0.0656133769651 0.0104104082025 8.3283465222
10.82 0.0655093508322 0.010394740732 8.31581211983
10.83 0.0654054821505 0.0103789212645 8.30315524455
10.84 0.0653017724069 0.01036295938 8.29038372435
10.85 0.0651982229628 0.010346869871 8.27750963286
10.86 0.0650948350095 0.010330671004 8.26454786783
10.87 0.0649916095428 0.010314382443 8.25151445353
10.88 0.0648885473606 0.0102980230995 8.23842478438
10.89 0.0647856490808 0.010281609204 8.22529204492
10.9 0.0646829151765 0.0102651528355 8.21212601163
10.91 0.0645803460241 0.010248661081 8.19893237296
10.92 0.0644779419549 0.0102321358735 8.18571260958
10.93 0.0643757033066 0.010215574445 8.17246437935
10.94 0.064273630466 0.0101989702355 8.15918227305
10.95 0.0641717239019 0.010182314058 8.14585877378
10.96 0.0640699841849 0.010165595348 8.13248526874
10.97 0.0639684119949 0.0101488033505 8.11905301123
10.98 0.0638670081178 0.0101319281915 8.10555398093
10.99 0.0637657734311 0.0101149617875 8.09198161589
11.0 0.0636647088821 0.010097898541 8.07833138073
11.01 0.0635638154603 0.010080735759 8.06460111103
11.02 0.0634630941669 0.010063473716 8.05079107014
11.03 0.063362545986 0.01004611534 8.03690369045
11.04 0.0632621718601 0.0100286655725 8.02294304044
11.05 0.0631619726745 0.0100111305285 8.00891412986
11.06 0.0630619492495 0.00999351666 7.99482221183
11.07 0.0629621023413 0.009975830101 7.98067223921
11.08 0.0628624326475 0.009958076327 7.96646858767
11.09 0.0627629408148 0.0099402601835 7.952215084
11.1 0.0626636274438 0.0099223862295 7.93791529906
11.11 0.0625644930902 0.00990445927 7.92357299871
11.12 0.0624655382584 0.0098864849005 7.90919260555
11.13 0.0623667633922 0.009868469888 7.89477952164
11.14 0.0622681688607 0.009850422251 7.88034019881
11.15 0.0621697549471 0.0098323509795 7.86588191126
11.16 0.0620715218411 0.00981426545 7.85141226816
11.17 0.0619734696382 0.0097961746615 7.83693857575
11.18 0.0618755983479 0.009778086459 7.82246719557
11.19 0.061777907909 0.0097600069245 7.80800303842
11.2 0.0616803982094 0.009741940037 7.79354928941
11.21 0.0615830691082 0.009723887653 7.77910739651
11.22 0.0614859204563 0.009705849773 7.7646772943
11.23 0.0613889521128 0.009687825004 7.75025779108
11.24 0.0612921639562 0.009669811117 7.73584702934
11.25 0.0611955558904 0.009651805601 7.72144293634
11.26 0.0610991278442 0.0096338061295 7.70704360453
11.27 0.0610028797678 0.009615810906 7.69264756925
11.28 0.0609068116261 0.0095978188785 7.67825397668
11.29 0.0608109233903 0.0095798298285 7.6638626536
11.3 0.0607152150295 0.009561844372 7.64947410154
11.31 0.0606196865028 0.0095438638945 7.63508944198
11.32 0.0605243377516 0.0095258904545 7.62071033708
11.33 0.0604291686937 0.0095079266815 7.60633890416
11.34 0.060334179218 0.009489975679 7.59197763598
11.35 0.0602393691802 0.009472040936 7.57762933292
11.36 0.0601447383993 0.009454126258 7.56329704774
11.37 0.060050286655 0.009436235711 7.54898404011
11.38 0.0599560136851 0.0094183735715 7.53469373665
11.39 0.0598619191836 0.009400544275 7.5204296927
11.4 0.0597680027996 0.009382752368 7.50619555282
11.41 0.0596742641362 0.0093650024535 7.49199500731
11.42 0.0595807027505 0.0093472991285 7.47783174334
11.43 0.0594873181536 0.0093296469225 7.46370939224
11.44 0.059394109812 0.0093120502245 7.44963147491
11.45 0.0593010771491 0.009294513217 7.43560134699
11.46 0.0592082195477 0.0092770398115 7.42162214547
11.47 0.0591155363529 0.0092596335835 7.40769673824
11.48 0.059023026876 0.0092422977135 7.39382767686
11.49 0.0589306903987 0.0092250349325 7.38001715345
11.5 0.0588385261774 0.0092078474785 7.36626696288
11.51 0.0587465334491 0.0091907370535 7.35257847086
11.52 0.0586547114363 0.009173704791 7.33895258819
11.53 0.0585630593533 0.0091567512355 7.32538975166
11.54 0.0584715764116 0.009139876322 7.31188991122
11.55 0.0583802618268 0.0091230793715 7.29845252312
11.56 0.0582891148242 0.009106359089 7.28507655025
11.57 0.058198134645 0.009089713574 7.27176046981
11.58 0.0581073205527 0.009073140339 7.2585022879
11.59 0.0580166718383 0.0090566363355 7.24529956129
11.6 0.057926187826 0.0090401979895 7.2321494255
11.61 0.0578358678785 0.0090238212425 7.21904862742
11.62 0.0577457114011 0.0090075015955 7.20599356148
11.63 0.0576557178466 0.0089912341575 7.1929803086
11.64 0.057565886718 0.0089750136955 7.18000467539
11.65 0.0574762175726 0.008958834676 7.16706223058
11.66 0.0573867100245 0.0089426913085 7.15414833752
11.67 0.0572973637465 0.0089265775775 7.14125818041
11.68 0.0572081784729 0.0089104872645 7.12838678245
11.69 0.0571191540012 0.0088944139605 7.1155290164
11.7 0.0570302901937 0.0088783510745 7.10267960912
11.71 0.0569415869797 0.008862291828 7.08983313948
11.72 0.0568530443572 0.008846229245 7.0769840297
11.73 0.0567646623948 0.0088301561375 7.06412653155
11.74 0.0566764412344 0.00881406508 7.0512547083
11.75 0.0565883810932 0.008797948385 7.03836241369
11.76 0.0565004822667 0.008781798077 7.02544327063
11.77 0.0564127451317 0.0087656058685 7.01249065193
11.78 0.0563251701493 0.0087493631415 6.99949766429
11.79 0.0562377578688 0.008733060935 6.98645713919
11.8 0.0561505089306 0.008716689951 6.97336163504
11.81 0.0560634240698 0.008700240574 6.96020345402
11.82 0.0559765041191 0.008683702913 6.94697467492
11.83 0.0558897500115 0.008667066866 6.93366720377
11.84 0.0558031627818 0.008650322206 6.92027284482
11.85 0.0557167435674 0.008633458701 6.90678339317
11.86 0.0556304936078 0.008616466249 6.89319074604
11.87 0.0555444142424 0.008599335031 6.87948702703
11.88 0.0554585069072 0.008582055675 6.86566471657
11.89 0.0553727731289 0.008564619417 6.85171678262
11.9 0.0552872145188 0.008547018255 6.83763680516
11.91 0.0552018327639 0.0085292450835 6.82341908603
11.92 0.0551166296172 0.008511293801 6.80905873414
11.93 0.0550316068878 0.0084931593755 6.79455171997
11.94 0.0549467664297 0.0084748378705 6.77989489775
11.95 0.0548621101304 0.0084563264355 6.76508599356
11.96 0.054777639901 0.0084376232425 6.75012355871
11.97 0.0546933576656 0.0084187273895 6.7350068898
11.98 0.0546092653532 0.008399638767 6.71973592058
11.99 0.0545253648902 0.0083803578955 6.70431109191
12.0 0.0544416581953 0.0083608857475 6.68873320709
12.01 0.0543581471753 0.0083412235575 6.67300327925
12.02 0.0542748337241 0.008321372631 6.65712237767
12.03 0.0541917197227 0.008301334164 6.64109148095
12.04 0.0541088070408 0.0082811090785 6.62491134511
12.05 0.0540260975411 0.0082606978875 6.60858239399
12.06 0.0539435930831 0.008240100591 6.59210463639
12.07 0.0538612955293 0.0082193166095 6.57547761314
12.08 0.0537792067509 0.0081983447635 6.55870037705
12.09 0.053697328634 0.008177183287 6.54177150738
12.1 0.0536156630851 0.008155829888 6.52468915805
12.11 0.0535342120362 0.008134281849 6.50745113659
12.12 0.0534529774482 0.0081125361545 6.49005500985
12.13 0.0533719613132 0.0080905896485 6.47249823017
12.14 0.0532911656552 0.00806843921 6.45477827554
12.15 0.053210592529 0.008046081934 6.43689279731
12.16 0.0531302440165 0.0080235153155 6.41883976773
12.17 0.0530501222226 0.0080007374205 6.40061761956
12.18 0.0529702292681 0.007977747046 6.38222537197
12.19 0.0528905672817 0.0079545438525 6.36366273844
12.2 0.0528111383911 0.007931128473 6.3449302145
12.21 0.0527319447123 0.0079075025995 6.32602914553
12.22 0.0526529883391 0.007883669045 6.30696177601
12.23 0.0525742713314 0.007859631786 6.28773128337
12.24 0.0524957957034 0.007835395991 6.26834180024
12.25 0.0524175634115 0.0078109680425 6.24879842993
12.26 0.0523395763425 0.0077863555505 6.22910725938
12.27 0.0522618363005 0.007761567372 6.20927537159
12.28 0.0521843449951 0.007736613623 6.18931085748
12.29 0.0521071040281 0.0077115056905 6.16922282588
12.3 0.0520301148812 0.0076862562375 6.14902140833
12.31 0.0519533789033 0.007660879197 6.1287177544
12.32 0.0518768972973 0.007635389748 6.108324013
12.33 0.0518006711084 0.007609804266 6.08785329527
12.34 0.051724701212 0.007584140254 6.06731961603
12.35 0.0516489883033 0.0075584162345 6.04673781163
12.36 0.0515735328873 0.007532651621 6.02612343458
12.37 0.0514983352709 0.0075068665645 6.00549262787
12.38 0.051423395556 0.0074810817765 5.98486198529
12.39 0.0513487136353 0.0074553183475 5.96424840464
12.4 0.0512742891891 0.0074295975665 5.94366894051
12.41 0.051200121684 0.0074039407435 5.92314066219
12.42 0.0511262103742 0.0073783690435 5.90268052195
12.43 0.0510525543031 0.007352903344 5.88230523851
12.44 0.0509791523073 0.0073275641075 5.86203119608
12.45 0.050906003021 0.0073023712695 5.84187435659
12.46 0.0508331048819 0.0072773441415 5.82185018129
12.47 0.0507604561382 0.0072525013155 5.80197355606
12.48 0.0506880548556 0.0072278605685 5.78225871563
12.49 0.0506158989268 0.007203438766 5.76271916585
12.5 0.0505439860803 0.0071792517595 5.74336760257
12.51 0.0504723138916 0.007155314282 5.72421582659
12.52 0.0504008797947 0.0071316398435 5.70527465778
12.53 0.0503296810947 0.0071082406265 5.68655385474
12.54 0.0502587149821 0.0070851274065 5.66806204647
12.55 0.0501879785466 0.00706230949 5.64980668194
12.56 0.0501174687923 0.007039794679 5.63179400302
12.57 0.050047182653 0.0070175892755 5.61402904552
12.58 0.0499771170068 0.0069956981185 5.59651567068
12.59 0.0499072686906 0.006974124658 5.57925662507
12.6 0.0498376345137 0.006952871063 5.56225362575
12.61 0.0497682112694 0.0069319383525 5.54550746685
12.62 0.0496989957466 0.006911326545 5.52901814204
12.63 0.0496299847385 0.0068910348195 5.51278497357
12.64 0.0495611750502 0.006871061674 5.49680673936
12.65 0.049492563505 0.0068514050725 5.48108179263
12.66 0.0494241469488 0.0068320625785 5.46560816953
12.67 0.0493559222534 0.00681303147 5.4503836802
12.68 0.0492878863194 0.006794308827 5.43540598009
12.69 0.0492200360769 0.0067758915955 5.42067262113
12.7 0.0491523684874 0.0067577766305 5.40618108417
12.71 0.0490848805443 0.006739960715 5.39192879511
12.72 0.0490175692731 0.0067224405625 5.37791312694
12.73 0.048950431733 0.0067052128105 5.36413139143
12.74 0.0488834650169 0.006688274001 5.35058082482
12.75 0.048816666253 0.0066716205615 5.33725857163
12.76 0.0487500326057 0.006655248786 5.32416166962
12.77 0.0486835612773 0.006639154823 5.31128703867
12.78 0.0486172495092 0.006623334671 5.29863147563
12.79 0.0485510945839 0.006607784176 5.28619165672
12.8 0.0484850938257 0.0065924990485 5.27396414779
12.81 0.0484192446029 0.006577474887 5.2619454222
12.82 0.048353544328 0.0065627072045 5.25013188563
12.83 0.0482879904588 0.006548191468 5.2385199068
12.84 0.0482225804986 0.006533923145 5.22710585259
12.85 0.0481573119959 0.0065198977465 5.21588612533
12.86 0.0480921825437 0.0065061108725 5.20485720014
12.87 0.0480271897785 0.006492558259 5.19401566001
12.88 0.0479623313785 0.006479235812 5.18335822626
12.89 0.0478976050622 0.0064661396385 5.17288178175
12.9 0.0478330085858 0.0064532660615 5.16258338445
12.91 0.047768539741 0.0064406116215 5.15246026926
12.92 0.0477041963533 0.006428173062 5.14250983563
12.93 0.0476399762798 0.006415947293 5.13272961939
12.94 0.0475758774075 0.006403931335 5.12311724719
12.95 0.0475118976531 0.006392122241 5.113670374
12.96 0.0474480349626 0.0063805169995 5.10438660535
12.97 0.0473842873131 0.0063691124225 5.09526340788
12.98 0.0473206527142 0.0063579050305 5.08629801351
12.99 0.0472571292124 0.006346890933 5.07748732402
13.0 0.0471937148955 0.0063360657195 5.0688278236
13.01 0.0471304078981 0.0063254243725 5.06031550658
13.02 0.0470672064081 0.006314961204 5.05194582656
13.03 0.047004108674 0.006304669824 5.04371367118
13.04 0.0469411130116 0.0062945431425 5.03561336445
13.05 0.0468782178111 0.0062845734095 5.02763869623
13.06 0.0468154215434 0.0062747522785 5.01978297649
13.07 0.0467527227656 0.0062650708985 5.01203911054
13.08 0.0466901201254 0.0062555200315 5.00439969012
13.09 0.0466276123649 0.006246090173 4.99685709441
13.1 0.046565198322 0.006236771682 4.98940359416
13.11 0.0465028769313 0.006227554906 4.98203145212
13.12 0.0464406472239 0.0062184302925 4.97473301324
13.13 0.0463785083254 0.00620938848 4.96750077947
13.14 0.0463164594543 0.0062004203685 4.96032746567
13.15 0.0462544999181 0.006191517168 4.95320603553
13.16 0.0461926291109 0.0061826704155 4.94612971875
13.17 0.0461308465098 0.00617387198 4.9390920129
13.18 0.0460691516713 0.0061651140555 4.93208667478
13.19 0.0460075442286 0.0061563891425 4.92510770693
13.2 0.0459460238884 0.0061476900325 4.91814934403
13.21 0.045884590428 0.0061390097955 4.91120604348
13.22 0.0458232436925 0.0061303417795 4.90427248234
13.23 0.0457619835924 0.006121679613 4.89734356155
13.24 0.0457008101003 0.006113017219 4.89041441702
13.25 0.045639723248 0.006104348837 4.88348043612
13.26 0.0455787231235 0.006095669044 4.87653727805
13.27 0.0455178098671 0.006086972788 4.86958089642
13.28 0.0454569836678 0.0060782554145 4.86260756329
13.29 0.0453962447589 0.0060695126975 4.85561389396
13.3 0.0453355934138 0.006060740873 4.84859687276
13.31 0.0452750299414 0.0060519366725 4.84155388006
13.32 0.0452145546804 0.0060430973595 4.83448272086
13.33 0.0451541679942 0.0060342207635 4.82738165485
13.34 0.0450938702651 0.006025305323 4.82024942742
13.35 0.0450336618878 0.006016350122 4.81308530019
13.36 0.0449735432627 0.00600735492 4.80588907854
13.37 0.0449135147893 0.0059983201835 4.79866113307
13.38 0.044853576859 0.0059892470965 4.79140241095
13.39 0.0447937298474 0.005980137555 4.78411443316
13.4 0.0447339741079 0.0059709941435 4.77679927397
13.41 0.0446743099645 0.0059618200835 4.76945952042
13.42 0.0446147377062 0.005952619157 4.76209821131
13.43 0.0445552575814 0.0059433956075 4.75471875766
13.44 0.0444958697941 0.005934154026 4.74732484885
13.45 0.0444365745009 0.005924899223 4.73992035053
13.46 0.0443773718096 0.0059156361005 4.73250920118
13.47 0.0443182617789 0.0059063695325 4.72509531416
13.48 0.044259244419 0.0058971042555 4.71768249047
13.49 0.0442003196938 0.005887844777 4.71027434607
13.5 0.0441414875234 0.0058785953055 4.70287425499
13.51 0.0440827477877 0.0058693596995 4.69548530776
13.52 0.0440241003294 0.005860141429 4.68811028346
13.53 0.0439655449591 0.005850943554 4.68075163247
13.54 0.0439070814584 0.0058417687155 4.67341146733
13.55 0.0438487095848 0.005832619127 4.66609155892
13.56 0.0437904290758 0.005823496574 4.65879333603
13.57 0.0437322396533 0.005814402418 4.65151788694
13.58 0.0436741410275 0.005805337598 4.64426596224
13.59 0.0436161329013 0.0057963026355 4.63703797853
13.6 0.0435582149748 0.0057872976415 4.62983402316
13.61 0.0435003869485 0.005778322322 4.62265386014
13.62 0.0434426485283 0.005769375989 4.61549693753
13.63 0.0433849994287 0.0057604575715 4.60836239678
13.64 0.0433274393769 0.005751565631 4.60124908413
13.65 0.0432699681161 0.005742698377 4.59415556453
13.66 0.0432125854093 0.005733853688 4.58708013807
13.67 0.0431552910423 0.0057250291365 4.58002085902
13.68 0.0430980848266 0.0057162220145 4.5729755573
13.69 0.0430409666021 0.005707429364 4.56594186212
13.7 0.0429839362393 0.0056986480085 4.55891722722
13.71 0.0429269936419 0.005689874584 4.55189895761
13.72 0.0428701387476 0.0056811055765 4.5448842371
13.73 0.0428133715304 0.005672337356 4.53787015645
13.74 0.0427566920005 0.0056635662095 4.53085374165
13.75 0.0427001002062 0.0056547883795 4.52383198185
13.76 0.0426435962329 0.0056460000965 4.51680185645
13.77 0.0425871802042 0.005637197609 4.50976036082
13.78 0.0425308522808 0.0056283772155 4.50270453035
13.79 0.0424746126599 0.005619535292 4.49563146228
13.8 0.0424184615749 0.0056106683155 4.48853833522
13.81 0.0423623992936 0.005601772885 4.48142242615
13.82 0.0423064261172 0.0055928457395 4.47428112463
13.83 0.0422505423788 0.005583883774 4.4671119443
13.84 0.0421947484417 0.0055748840465 4.45991253166
13.85 0.0421390446979 0.00556584379 4.45268067226
13.86 0.0420834315659 0.005556760416 4.44541429447
13.87 0.0420279094896 0.005547631515 4.43811147118
13.88 0.0419724789356 0.005538454859 4.4307704197
13.89 0.0419171403924 0.005529228397 4.42338950037
13.9 0.0418618943677 0.005519950255 4.41596721404
13.91 0.0418067413873 0.0055106187305 4.40850219891
13.92 0.0417516819931 0.0055012322865 4.40099322708
13.93 0.0416967167416 0.005491789551 4.39343920103
13.94 0.0416418462021 0.0054822893115 4.38583915035
13.95 0.0415870709553 0.0054727305085 4.37819222888
13.96 0.0415323915919 0.005463112236 4.37049771225
13.97 0.0414778087106 0.005453433739 4.3627549959
13.98 0.0414233229171 0.005443694409 4.35496359362
13.99 0.0413689348224 0.0054339234645 4.34712313641
14.0 0.0413146444478 0.005424061226 4.33923336569
14.01 0.0412604535979 0.005414107527 4.33129415741
14.02 0.0412063622973 0.0054041217065 4.32330548528
14.03 0.0411523711638 0.0053940742 4.31526744506
14.04 0.0410984808133 0.005383965272 4.30718024847
14.05 0.0410446918583 0.0053737953315 4.29904422301
14.06 0.0409910049067 0.005363564932 4.29085981127
14.07 0.0409374205597 0.005353274769 4.28262756948
14.08 0.0408839394113 0.005342925674 4.27434816503
14.09 0.0408305620462 0.005332518615 4.26602237243
14.1 0.040777289039 0.0053220546855 4.25765106746
14.11 0.0407241209525 0.0053115350935 4.24923521905
14.12 0.0406710583371 0.005300961151 4.24077587874
14.13 0.0406181017295 0.005290334257 4.23227416791
14.14 0.040565251652 0.0052796558785 4.22373126283
14.15 0.0405125086119 0.00526892753 4.21514837824
14.16 0.0404598731014 0.0052581507525 4.20652675002
14.17 0.0404073455969 0.005247327092 4.19786761794
14.18 0.0403549265595 0.0052364580805 4.18917220924
14.19 0.0403026164353 0.005225545216 4.18044172409
14.2 0.0402504156552 0.0052145899465 4.17167732344
14.21 0.0401983246363 0.005203593662 4.16288012008
14.22 0.040146343782 0.0051925576865 4.15405117318
14.23 0.0400944734826 0.0051814832755 4.14519148649
14.24 0.0400427141165 0.005170371618 4.13630201037
14.25 0.0399910660502 0.005159223843 4.12738364732
14.26 0.0399395296396 0.005148041033 4.11843726075
14.27 0.0398881052296 0.005136824236 4.10946368664
14.28 0.0398367931549 0.005125574483 4.10046374738
14.29 0.0397855937399 0.005114292808 4.09143826736
14.3 0.0397345072987 0.005102980268 4.08238808952
14.31 0.0396835341346 0.005091637964 4.0733140922
14.32 0.0396326745394 0.005080267063 4.06421720566
14.33 0.0395819287933 0.0050688688145 4.05509842761
14.34 0.0395312971632 0.00505744457 4.04595883722
14.35 0.0394807799019 0.0050459957975 4.0367996071
14.36 0.0394303772472 0.0050345240925 4.02762201289
14.37 0.0393800894201 0.005023031188 4.01842744017
14.38 0.0393299166234 0.0050115189595 4.00921738849
14.39 0.0392798590409 0.004999989424 3.9999934724
14.4 0.039229916835 0.004988444739 3.99075741962
14.41 0.0391800901461 0.0049768872 3.98151106611
14.42 0.039130379091 0.004965319225 3.97225634847
14.43 0.0390807837616 0.0049537433445 3.9629952936
14.44 0.0390313042241 0.0049421621855 3.95373000597
14.45 0.0389819405179 0.0049305784545 3.94446265272
14.46 0.038932692655 0.004918994914 3.93519544696
14.47 0.0388835606196 0.00490741436 3.92593062968
14.48 0.0388345443678 0.0048958396025 3.91667045076
14.49 0.0387856438275 0.004884273436 3.90741714955
14.5 0.0387368588991 0.004872718618 3.89817293558
14.51 0.0386881894552 0.004861177847 3.88893997003
14.52 0.0386396353421 0.0048496537385 3.8797203483
14.53 0.0385911963804 0.004838148808 3.8705160843
14.54 0.038542872366 0.0048266654505 3.86132909668
14.55 0.0384946630714 0.0048152059285 3.85216119725
14.56 0.0384465682474 0.0048037723615 3.8430140817
14.57 0.0383985876242 0.004792366713 3.83388932268
14.58 0.0383507209131 0.0047809907885 3.82478836479
14.59 0.0383029678084 0.00476964623 3.81571252167
14.6 0.0382553279885 0.0047583345135 3.80666297439
14.61 0.0382078011181 0.0047470569495 3.79764077105
14.62 0.0381603868495 0.0047358146825 3.78864682711
14.63 0.0381130848245 0.0047246086915 3.77968192593
14.64 0.0380658946757 0.0047134397905 3.77074671933
14.65 0.0380188160287 0.0047023086315 3.7618417277
14.66 0.0379718485031 0.004691215699 3.75296733949
14.67 0.0379249917147 0.0046801613115 3.74412380996
14.68 0.0378782452768 0.004669145619 3.73531125921
14.69 0.0378316088023 0.004658168598 3.72652966946
14.7 0.0377850819049 0.0046472300505 3.71777888208
14.71 0.0377386642013 0.004636329597 3.70905859455
14.72 0.037692355313 0.0046254666765 3.70036835797
14.73 0.0376461548678 0.0046146405435 3.69170757582
14.74 0.0376000625021 0.0046038502685 3.6830755045
14.75 0.0375540778624 0.004593094745 3.67447125655
14.76 0.0375082006072 0.0045823726935 3.66589380728
14.77 0.0374624304085 0.004571682677 3.65734200539
14.78 0.0374167669536 0.004561023123 3.64881458833
14.79 0.0373712099461 0.004550392345 3.64031020269
14.8 0.0373257591067 0.004539788576 3.63182742989
14.81 0.0372804141745 0.004529210007 3.6233648171
14.82 0.0372351749066 0.004518654832 3.61492091291
14.83 0.0371900410779 0.004508121298 3.60649430712
14.84 0.0371450124806 0.004497607756 3.59808367352
14.85 0.0371000889228 0.0044871127175 3.58968781428
14.86 0.0370552702263 0.0044766349105 3.58130570431
14.87 0.0370105562246 0.004466173331 3.57293653367
14.88 0.0369659467597 0.0044557272905 3.56457974617
14.89 0.0369214416788 0.004445296456 3.55623507213
14.9 0.0368770408305 0.0044348808845 3.54790255366
14.91 0.0368327440611 0.0044244810405 3.53958256082
14.92 0.0367885512097 0.0044140978015 3.53127579773
14.93 0.0367444621051 0.0044037324575 3.52298329804
14.94 0.0367004765606 0.0043933866885 3.51470640972
14.95 0.0366565943713 0.004383062533 3.50644676988
14.96 0.0366128153099 0.004372762348 3.49820627074
14.97 0.0365691391243 0.0043624887565 3.48998701846
14.98 0.0365255655348 0.00435224459 3.48179128676
14.99 0.0364820942325 0.004342032829 3.47362146765
15.0 0.0364387248782 0.004331856538 3.46548002143
15.01 0.0363954571018 0.0043217188075 3.45736942814
15.02 0.0363522905021 0.0043116226985 3.44929214235
15.03 0.0363092246478 0.004301571188 3.44125055268
15.04 0.0362662590783 0.0042915671305 3.4332469473
15.05 0.0362233933052 0.0042816132225 3.42528348589
15.06 0.0361806268139 0.004271711973 3.4173621784
15.07 0.0361379590657 0.0042618656855 3.40948487028
15.08 0.0360953895002 0.004252076451 3.40165323383
15.09 0.0360529175367 0.00424234614 3.39386876486
15.1 0.0360105425774 0.004232676403 3.38613278377
15.11 0.0359682640086 0.0042230686785 3.37844644031
15.12 0.0359260812038 0.004213524202 3.3708107208
15.13 0.0358839935246 0.004204044016 3.36322645743
15.14 0.0358420003235 0.0041946289825 3.35569433842
15.15 0.035800100945 0.004185279798 3.34821491893
15.16 0.0357582947275 0.0041759970055 3.34078863196
15.17 0.0357165810048 0.0041667810095 3.33341579899
15.18 0.0356749591073 0.004157632088 3.32609664028
15.19 0.0356334283631 0.0041485504025 3.31883128454
15.2 0.0355919880993 0.004139536013 3.31161977815
15.21 0.0355506376428 0.0041305888875 3.30446209375
15.22 0.0355093763215 0.0041217089115 3.29735813846
15.23 0.0354682034646 0.0041128958985 3.29030776168
15.24 0.0354271184035 0.0041041495985 3.28331076266
15.25 0.0353861204726 0.004095469709 3.27636689784
15.26 0.0353452090094 0.004086855882 3.26947588806
15.27 0.035304383355 0.004078307735 3.26263742575
15.28 0.0352636428547 0.0040698248585 3.255851182
15.29 0.0352229868578 0.004061406824 3.24911681359
15.3 0.0351824147182 0.004053053196 3.24243396991
15.31 0.0351419257939 0.004044763536 3.23580229983
15.32 0.0351015194475 0.004036537414 3.22922145832
15.33 0.0350611950456 0.0040283744165 3.22269111278
15.34 0.0350209519591 0.004020274151 3.21621094907
15.35 0.0349807895626 0.004012236256 3.2097806771
15.36 0.034940707234 0.0040042604065 3.20340003584
15.37 0.0349007043545 0.0039963463185 3.19706879774
15.38 0.0348607803076 0.003988493755 3.19078677246
15.39 0.0348209344794 0.003980702529 3.18455380974
15.4 0.0347811662571 0.003972972505 3.17836980154
15.41 0.0347414750293 0.003965303602 3.17223468322
15.42 0.034701860185 0.0039576957945 3.16614843382
15.43 0.0346623211134 0.0039501491095 3.16011107552
15.44 0.0346228572028 0.003942663626 3.15412267209
15.45 0.0345834678409 0.003935239473 3.14818332658
15.46 0.0345441524134 0.0039278768225 3.14229317814
15.47 0.0345049103044 0.0039205758885 3.13645239821
15.48 0.0344657408956 0.0039133369195 3.13066118599
15.49 0.034426643566 0.0039061601905 3.12491976346
15.5 0.0343876176918 0.0038990460005 3.11922837006
15.51 0.034348662646 0.003891994663 3.11358725704
15.52 0.0343097777985 0.003885006497 3.10799668179
15.53 0.0342709625161 0.0038780818245 3.10245690216
15.54 0.034232216162 0.003871220961 3.09696817097
15.55 0.0341935380968 0.003864424208 3.09153073079
15.56 0.0341549276779 0.0038576918485 3.08614480903
15.57 0.0341163842599 0.0038510241415 3.0808106135
15.58 0.0340779071951 0.003844421318 3.07552832842
15.59 0.0340394958335 0.0038378835725 3.07029811089
15.6 0.0340011495236 0.003831411062 3.06512008774
15.61 0.0339628676123 0.0038250039055 3.05999435286
15.62 0.0339246494455 0.0038186621745 3.05492096484
15.63 0.0338864943688 0.003812385895 3.04989994488
15.64 0.0338484017276 0.0038061750455 3.04493127499
15.65 0.0338103708679 0.0038000295505 3.04001489627
15.66 0.0337724011366 0.003793949284 3.03515070746
15.67 0.0337344918822 0.003787934064 3.03033856347
15.68 0.0336966424553 0.0037819836525 3.02557827419
15.69 0.0336588522091 0.003776097755 3.02086960334
15.7 0.0336211205002 0.0037702760155 3.01621226754
15.71 0.0335834466888 0.003764518021 3.01160593566
15.72 0.0335458301398 0.003758823298 3.00705022845
15.73 0.0335082702229 0.0037531913115 3.00254471865
15.74 0.0334707663135 0.0037476214685 2.99808893148
15.75 0.0334333177935 0.003742113118 2.99368234572
15.76 0.0333959240512 0.003736665553 2.9893243954
15.77 0.0333585844824 0.0037312780135 2.98501447208
15.78 0.0333212984909 0.00372594969 2.98075192772
15.79 0.0332840654886 0.003720679728 2.97653607821
15.8 0.0332468848964 0.0037154672345 2.97236620736
15.81 0.0332097561439 0.0037103112795 2.96824157141
15.82 0.0331726786708 0.003705210906 2.96416140374
15.83 0.0331356519258 0.003700165135 2.9601249199
15.84 0.0330986753681 0.00369517297 2.95613132253
15.85 0.0330617484664 0.0036902334055 2.95217980623
15.86 0.0330248707 0.0036853454315 2.94826956205
15.87 0.0329880415578 0.003680508038 2.9443997816
15.88 0.0329512605392 0.00367572022 2.94056966048
15.89 0.0329145271534 0.0036709809815 2.93677840112
15.9 0.0328778409196 0.0036662893355 2.93302521476
15.91 0.0328412013667 0.00366164431 2.92930932268
15.92 0.0328046080334 0.0036570449445 2.92562995658
15.93 0.0327680604678 0.0036524902895 2.9219863582
15.94 0.0327315582276 0.00364797941 2.91837777823
15.95 0.0326951008796 0.0036435113765 2.91480347456
15.96 0.032658688 0.003639085267 2.91126271004
15.97 0.0326223191743 0.0036347001635 2.90775474983
15.98 0.0325859939968 0.003630355145 2.90427885848
15.99 0.0325497120714 0.0036260492875 2.90083429691
16.0 0.032513473011 0.003621781658 2.89742031935
16.01 0.0324772764382 0.0036175513115 2.89403617042
16.02 0.0324411219848 0.003613357288 2.89068108239
16.03 0.0324050092924 0.0036091986095 2.88735427284
16.04 0.0323689380126 0.0036050742755 2.88405494253
16.05 0.0323329078069 0.003600983265 2.88078227386
16.06 0.0322969183473 0.003596924531 2.87753542967
16.07 0.0322609693163 0.003592897001 2.8743135525
16.08 0.0322250604073 0.003588899579 2.87111576435
16.09 0.0321891913247 0.0035849311405 2.86794116687
16.1 0.0321533617845 0.003580990538 2.86478884188
16.11 0.032117571514 0.003577076602 2.8616578524
16.12 0.0320818202524 0.003573188139 2.85854724383
16.13 0.0320461077512 0.0035693239355 2.85545604559
16.14 0.0320104337737 0.0035654827615 2.85238327281
16.15 0.031974798096 0.003561663371 2.8493279283
16.16 0.0319392005063 0.0035578645045 2.8462890047
16.17 0.0319036408059 0.0035540848935 2.84326548658
16.18 0.0318681188084 0.0035503232625 2.84025635275
16.19 0.0318326343406 0.003546578331 2.83726057853
16.2 0.0317971872418 0.0035428488165 2.83427713804
16.21 0.0317617773643 0.0035391334385 2.83130500651
16.22 0.0317264045731 0.003535430922 2.82834316247
16.23 0.0316910687459 0.003531739996 2.82539059002
16.24 0.0316557697731 0.003528059401 2.82244628096
16.25 0.0316205075578 0.00352438789 2.81950923688
16.26 0.0315852820153 0.00352072423 2.81657847121
16.27 0.0315500930732 0.0035170672055 2.81365301122
16.28 0.0315149406712 0.00351341562 2.81073189987
16.29 0.0314798247608 0.0035097683005 2.80781419768
16.3 0.0314447453052 0.0035061240965 2.80489898448
16.31 0.0314097022789 0.003502481884 2.8019853611
16.32 0.0313746956675 0.0034988405685 2.79907245097
16.33 0.0313397254675 0.0034951990845 2.79615940161
16.34 0.0313047916858 0.003491556398 2.79324538612
16.35 0.0312698943396 0.0034879115095 2.79032960447
16.36 0.0312350334556 0.003484263455 2.78741128476
16.37 0.0312002090705 0.003480611306 2.78448968439
16.38 0.0311654212295 0.003476954172 2.78156409107
16.39 0.031130669987 0.0034732912025 2.77863382377
16.4 0.0310959554055 0.003469621586 2.77569823354
16.41 0.0310612775553 0.0034659445525 2.77275670423
16.42 0.0310266365144 0.003462259374 2.76980865305
16.43 0.0309920323678 0.003458565364 2.76685353111
16.44 0.0309574652071 0.0034548618795 2.76389082367
16.45 0.0309229351302 0.0034511483195 2.76092005048
16.46 0.0308884422408 0.003447424128 2.75794076583
16.47 0.0308539866477 0.0034436887905 2.75495255858
16.48 0.030819568465 0.003439941835 2.751955052
16.49 0.030785187811 0.003436182835 2.74894790356
16.5 0.0307508448083 0.003432411404 2.7459308046
16.51 0.0307165395829 0.003428627197 2.74290347983
16.52 0.0306822722643 0.0034248299115 2.73986568678
16.53 0.0306480429847 0.0034210192845 2.73681721512
16.54 0.0306138518786 0.003417195092 2.73375788593
16.55 0.0305796990828 0.003413357148 2.73068755079
16.56 0.0305455847357 0.0034095053035 2.7276060908
16.57 0.0305115089768 0.0034056394465 2.72451341562
16.58 0.0304774719467 0.003401759497 2.72140946223
16.59 0.0304434737868 0.0033978654085 2.71829419378
16.6 0.0304095146386 0.0033939571665 2.71516759829
16.61 0.0303755946435 0.003390034784 2.71202968728
16.62 0.0303417139429 0.003386098304 2.70888049432
16.63 0.0303078726774 0.0033821477935 2.7057200736
16.64 0.030274070987 0.0033781833425 2.70254849833
16.65 0.0302403090106 0.0033742050655 2.6993658592
16.66 0.0302065868857 0.0033702130955 2.69617226277
16.67 0.0301729047487 0.0033662075815 2.69296782977
16.68 0.0301392627341 0.0033621886905 2.68975269348
16.69 0.0301056609748 0.0033581566035 2.68652699805
16.7 0.030072099602 0.0033541115105 2.68329089682
16.71 0.0300385787446 0.003350053612 2.68004455064
16.72 0.0300050985298 0.003345983117 2.67678812629
16.73 0.0299716590823 0.0033419002385 2.67352179481
16.74 0.029938260525 0.0033378051935 2.67024572999
16.75 0.0299049029784 0.003333698201 2.66696010686
16.76 0.029871586561 0.0033295794785 2.66366510023
16.77 0.0298383113889 0.003325449243 2.66036088338
16.78 0.0298050775761 0.003321307707 2.65704762671
16.79 0.0297718852347 0.0033171550775 2.65372549667
16.8 0.0297387344746 0.003312991557 2.6503946546
16.81 0.0297056254036 0.003308817339 2.64705525578
16.82 0.0296725581278 0.003304632609 2.64370744862
16.83 0.0296395327514 0.0033004375435 2.64035137389
16.84 0.0296065493769 0.003296232307 2.63698716413
16.85 0.0295736081053 0.0032920170545 2.63361494313
16.86 0.0295407090358 0.0032877919295 2.63023482563
16.87 0.0295078522667 0.003283557063 2.62684691704
16.88 0.0294750378946 0.0032793125765 2.62345131331
16.89 0.0294422660151 0.003275058577 2.62004810099
16.9 0.029409536723 0.003270795161 2.61663735727
16.91 0.0293768501119 0.003266522415 2.61321915023
16.92 0.0293442062747 0.0032622404115 2.60979353917
16.93 0.0293116053037 0.003257949215 2.60636057495
16.94 0.0292790472904 0.003253648879 2.60292030055
16.95 0.0292465323261 0.0032493394485 2.59947275154
16.96 0.0292140605014 0.00324502096 2.59601795673
16.97 0.0291816319069 0.003240693441 2.59255593884
16.98 0.0291492466326 0.003236356914 2.58908671512
16.99 0.0291169047686 0.0032320113945 2.58561029815
17.0 0.0290846064047 0.003227656893 2.58212669649
17.01 0.0290523516308 0.003223293417 2.57863591551
17.02 0.0290201405364 0.0032189209705 2.57513795804
17.03 0.0289879732114 0.0032145395545 2.57163282515
17.04 0.0289558497453 0.003210149169 2.56812051685
17.05 0.028923770228 0.0032057498135 2.56460103275
17.06 0.028891734749 0.0032013414885 2.56107437273
17.07 0.0288597433982 0.003196924195 2.55754053755
17.08 0.0288277962651 0.0031924979355 2.55399952938
17.09 0.0287958934395 0.0031880627155 2.55045135237
17.1 0.0287640350108 0.003183618543 2.54689601302
17.11 0.0287322210686 0.00317916543 2.54333352063
17.12 0.0287004517022 0.003174703392 2.53976388756
17.13 0.0286687270008 0.0031702324485 2.5361871295
17.14 0.0286370470533 0.003165752623 2.53260326555
17.15 0.0286054119483 0.003161263944 2.52901231835
17.16 0.0285738217744 0.003156766445 2.52541431398
17.17 0.0285422766194 0.0031522601615 2.52180928183
17.18 0.0285107765712 0.0031477451345 2.51819725442
17.19 0.0284793217167 0.003143221408 2.51457826705
17.2 0.028447912143 0.003138689029 2.51095235739
17.21 0.0284165479362 0.003134148047 2.50731956502
17.22 0.0283852291821 0.003129598513 2.50367993088
17.23 0.0283539559659 0.003125040479 2.50003349667
17.24 0.0283227283725 0.0031204739965 2.49638030418
17.25 0.028291546486 0.003115899118 2.49272039458
17.26 0.0282604103901 0.0031113158925 2.48905380777
17.27 0.0282293201681 0.003106724367 2.48538058161
17.28 0.0281982759028 0.0031021245855 2.48170075119
17.29 0.0281672776764 0.0030975165875 2.47801434816
17.3 0.028136325571 0.003092900407 2.47432140007
17.31 0.0281054196683 0.0030882760725 2.47062192969
17.32 0.0280745600496 0.003083643606 2.46691595449
17.33 0.0280437467962 0.0030790030215 2.46320348613
17.34 0.0280129799891 0.003074354326 2.45948453005
17.35 0.0279822597096 0.0030696975185 2.45575908513
17.36 0.0279515860388 0.0030650325885 2.45202714353
17.37 0.0279209590579 0.0030603595175 2.4482886905
17.38 0.0278903788484 0.003055678279 2.4445437045
17.39 0.0278598454923 0.0030509888375 2.44079215723
17.4 0.0278293590717 0.0030462911495 2.43703401396
17.41 0.0277989196693 0.003041585165 2.43326923386
17.42 0.0277685273684 0.0030368708255 2.42949777047
17.43 0.0277381822528 0.003032148066 2.42571957233
17.44 0.027707884407 0.0030274168175 2.4219345836
17.45 0.0276776339164 0.003022677006 2.41814274484
17.46 0.0276474308669 0.0030179285535 2.41434399383
17.47 0.0276172753454 0.0030131713805 2.41053826642
17.48 0.0275871674393 0.003008405406 2.40672549748
17.49 0.0275571072372 0.0030036305485 2.4029056218
17.5 0.0275270948284 0.002998846727 2.39907857501
17.51 0.0274971303027 0.0029940538635 2.39524429459
17.52 0.0274672137511 0.002989251884 2.3914027207
17.53 0.027437345265 0.002984440719 2.3875537971
17.54 0.0274075249367 0.002979620303 2.38369747203
17.55 0.027377752859 0.002974790578 2.37983369894
17.56 0.0273480291251 0.002969951494 2.37596243726
17.57 0.0273183538291 0.002965103008 2.37208365306
17.58 0.027288727065 0.0029602450875 2.36819731966
17.59 0.0272591489273 0.0029553777085 2.36430341811
17.6 0.0272296195108 0.002950500857 2.36040193767
17.61 0.0272001389102 0.0029456145315 2.35649287615
17.62 0.0271707072202 0.00294071874 2.35257624017
17.63 0.0271413245354 0.0029358135015 2.34865204535
17.64 0.0271119909501 0.0029308988475 2.34472031644
17.65 0.0270827065584 0.00292597482 2.34078108731
17.66 0.0270534714537 0.0029210414725 2.33683440091
17.67 0.027024285729 0.0029160988705 2.33288030918
17.68 0.0269951494763 0.0029111470895 2.32891887279
17.69 0.0269660627872 0.002906186216 2.32495016093
17.7 0.026937025752 0.0029012163465 2.32097425101
17.71 0.0269080384603 0.002896237587 2.31699122828
17.72 0.0268791010003 0.002891250054 2.31300118542
17.73 0.0268502134592 0.002886253872 2.30900422218
17.74 0.0268213759228 0.002881249174 2.30500044485
17.75 0.0267925884757 0.0028762361 2.30098996584
17.76 0.0267638512008 0.0028712147975 2.29697290322
17.77 0.0267351641798 0.0028661854205 2.29294938022
17.78 0.0267065274924 0.0028611481285 2.28891952476
17.79 0.0266779412172 0.002856103087 2.28488346904
17.8 0.0266494054307 0.002851050466 2.28084134906
17.81 0.0266209202079 0.0028459904395 2.27679330427
17.82 0.0265924856219 0.002840923186 2.2727394771
17.83 0.0265641017442 0.0028358488865 2.2686800127
17.84 0.0265357686442 0.0028307677245 2.26461505854
17.85 0.0265074863897 0.002825679888 2.26054476416
17.86 0.0264792550464 0.002820585566 2.2564692809
17.87 0.0264510746783 0.002815484949 2.25238876165
17.88 0.0264229453474 0.0028103782305 2.24830336066
17.89 0.0263948671137 0.002805265604 2.24421323337
17.9 0.0263668400353 0.002800147265 2.24011853624
17.91 0.0263388641684 0.0027950234105 2.23601942665
17.92 0.0263109395671 0.002789894239 2.23191606276
17.93 0.0262830662837 0.0027847599485 2.22780860346
17.94 0.0262552443682 0.0027796207375 2.22369720826
17.95 0.0262274738689 0.0027744768075 2.21958203725
17.96 0.026199754832 0.0027693283585 2.21546325107
17.97 0.0261720873017 0.0027641755915 2.21134101084
17.98 0.0261444713202 0.002759018709 2.20721547815
17.99 0.0261169069276 0.002753857914 2.20308681505
18.0 0.0260893941619 0.0027486934095 2.19895518402
18.01 0.0260619330594 0.0027435253985 2.19482074796
18.02 0.0260345236539 0.0027383540855 2.19068367019
18.03 0.0260071659777 0.002733179675 2.18654411445
18.04 0.0259798600604 0.002728002372 2.18240224491
18.05 0.0259526059302 0.002722822383 2.17825822613
18.06 0.0259254036128 0.002717639914 2.17411222314
18.07 0.0258982531319 0.002712455171 2.16996440137
18.08 0.0258711545094 0.0027072683625 2.1658149267
18.09 0.0258441077647 0.0027020796955 2.16166396548
18.1 0.0258171129155 0.002696889379 2.15751168451
18.11 0.0257901699771 0.0026916976225 2.15335825104
18.12 0.025763278963 0.0026865046345 2.14920383286
18.13 0.0257364398844 0.0026813106265 2.14504859819
18.14 0.0257096527505 0.002676115809 2.14089271581
18.15 0.0256829175682 0.002670920393 2.136736355
18.16 0.0256562343426 0.0026657245915 2.13257968556
18.17 0.0256296030764 0.0026605286175 2.12842287785
18.18 0.0256030237703 0.0026553326845 2.12426610278
18.19 0.0255764964227 0.002650137007 2.1201095318
18.2 0.0255500210301 0.002644941799 2.11595333694
18.21 0.0255235975867 0.002639747277 2.11179769083
18.22 0.0254972260846 0.0026345536585 2.10764276663
18.23 0.0254709065136 0.0026293611595 2.10348873811
18.24 0.0254446388614 0.0026241699975 2.09933577964
18.25 0.0254184231136 0.002618980392 2.09518406612
18.26 0.0253922592536 0.002613792562 2.09103377306
18.27 0.0253661472624 0.002608606728 2.08688507652
18.28 0.025340087119 0.0026034231115 2.08273815312
18.29 0.0253140788001 0.002598241932 2.07859317999
18.3 0.0252881222803 0.002593063412 2.0744503348
18.31 0.0252622175319 0.0025878877755 2.07030979569
18.32 0.0252363645248 0.002582715245 2.06617174124
18.33 0.025210563227 0.0025775460435 2.06203635046
18.34 0.025184813604 0.0025723803965 2.05790380273
18.35 0.0251591156191 0.002567218528 2.05377427775
18.36 0.0251334692334 0.002562060662 2.04964795546
18.37 0.0251078744058 0.0025569070255 2.04552501604
18.38 0.0250823310929 0.002551757843 2.04140563974
18.39 0.025056839249 0.0025466133395 2.03729000692
18.4 0.0250313988261 0.0025414737405 2.03317829786
18.41 0.0250060097742 0.0025363392715 2.02907069272
18.42 0.0249806720407 0.0025312101575 2.02496737141
18.43 0.024955385571 0.002526086622 2.02086851351
18.44 0.0249301503082 0.00252096889 2.01677429813
18.45 0.0249049661932 0.0025158571845 2.0126849038
18.46 0.0248798331645 0.0025107517265 2.00860050834
18.47 0.0248547511587 0.0025056527385 2.00452128868
18.48 0.0248297201098 0.0025005604405 2.00044742078
18.49 0.0248047399499 0.00249547505 1.99637907947
18.5 0.0247798106088 0.0024903967845 1.99231643824
18.51 0.0247549320142 0.0024853258585 1.98825966916
18.52 0.0247301040916 0.002480262485 1.98420894269
18.53 0.0247053267645 0.002475206876 1.98016442751
18.54 0.0246805999541 0.002470159239 1.97612629035
18.55 0.0246559235797 0.0024651197795 1.97209469589
18.56 0.0246312975585 0.0024600887015 1.96806980653
18.57 0.0246067218057 0.002455066204 1.96405178226
18.58 0.0245821962344 0.0024500524835 1.96004078053
18.59 0.024557720756 0.0024450477345 1.95603695605
18.6 0.0245332952797 0.002440052147 1.9520404607
18.61 0.0245089197131 0.0024350659055 1.94805144333
18.62 0.0244845939616 0.002430089193 1.94407004971
18.63 0.0244603179292 0.0024251221875 1.94009642232
18.64 0.0244360915179 0.002420165063 1.93613070031
18.65 0.0244119146279 0.00241521799 1.93217301934
18.66 0.0243877871581 0.002410281132 1.92822351153
18.67 0.0243637090053 0.0024053546495 1.92428230536
18.68 0.0243396800651 0.0024004387 1.92034952559
18.69 0.0243157002313 0.0023955334345 1.91642529322
18.7 0.0242917693964 0.0023906389985 1.91250972544
18.71 0.0242678874513 0.0023857555335 1.9086029356
18.72 0.0242440542857 0.0023808831775 1.90470503318
18.73 0.0242202697878 0.0023760220625 1.90081612379
18.74 0.0241965338445 0.002371172314 1.89693630921
18.75 0.0241728463415 0.0023663340565 1.89306568733
18.76 0.0241492071633 0.0023615074065 1.8892043523
18.77 0.0241256161934 0.002356692477 1.88535239446
18.78 0.0241020733138 0.0023518893775 1.88150990048
18.79 0.0240785784058 0.00234709821 1.87767695341
18.8 0.0240551313496 0.0023423190745 1.87385363275
18.81 0.0240317320243 0.002337552067 1.87004001454
18.82 0.0240083803083 0.0023327972775 1.86623617148
18.83 0.0239850760788 0.0023280547935 1.86244217306
18.84 0.0239618192124 0.0023233246975 1.85865808562
18.85 0.0239386095848 0.0023186070685 1.85488397253
18.86 0.023915447071 0.002313901983 1.85111989431
18.87 0.0238923315452 0.0023092095125 1.84736590875
18.88 0.0238692628808 0.002304529726 1.84362207107
18.89 0.0238462409507 0.0022998626905 1.83988843406
18.9 0.023823265627 0.0022952084685 1.83616504823
18.91 0.0238003367813 0.00229056712 1.83245196195
18.92 0.0237774542846 0.0022859387035 1.82874922157
18.93 0.0237546180072 0.002281323275 1.82505687163
18.94 0.0237318278191 0.002276720888 1.82137495492
18.95 0.0237090835895 0.0022721315935 1.81770351269
18.96 0.0236863851872 0.0022675554415 1.81404258472
18.97 0.0236637324806 0.00226299248 1.81039220947
18.98 0.0236411253376 0.002258442756 1.80675242421
18.99 0.0236185636255 0.0022539063145 1.80312326512
19.0 0.0235960472113 0.0022493831995 1.79950476738
19.01 0.0235735759615 0.002244873454 1.7958969653
19.02 0.0235511497422 0.0022403771195 1.79229989238
19.03 0.0235287684191 0.0022358942375 1.7887135814
19.04 0.0235064318575 0.002231424848 1.7851380645
19.05 0.0234841399222 0.00222696899 1.78157337324
19.06 0.0234618924777 0.0022225267035 1.77801953869
19.07 0.0234396893881 0.0022180980255 1.77447659143
19.08 0.0234175305172 0.0022136829945 1.77094456166
19.09 0.0233954157282 0.002209281648 1.76742347922
19.1 0.0233733448842 0.0022048940215 1.76391337365
19.11 0.0233513178478 0.002200520153 1.76041427421
19.12 0.0233293344811 0.002196160079 1.75692620998
19.13 0.0233073946462 0.002191813835 1.75344920985
19.14 0.0232854982044 0.002187481457 1.74998330261
19.15 0.023263645017 0.002183162981 1.74652851696
19.16 0.0232418349448 0.0021788584425 1.74308488163
19.17 0.0232200678482 0.002174567878 1.73965242535
19.18 0.0231983435873 0.002170291324 1.73623117698
19.19 0.0231766620217 0.0021660288155 1.73282116553
19.2 0.023155023011 0.00216178039 1.72942242026
19.21 0.0231334264139 0.0021575460845 1.72603497068
19.22 0.0231118720893 0.0021533259355 1.72265884667
19.23 0.0230903598952 0.0021491199815 1.71929407852
19.24 0.0230688896896 0.0021449282615 1.71594069697
19.25 0.02304746133 0.0021407508135 1.71259873328
19.26 0.0230260746734 0.0021365876775 1.70926821925
19.27 0.0230047295764 0.0021324388945 1.70594918727
19.28 0.0229834258955 0.002128304505 1.70264167035
19.29 0.0229621634863 0.0021241845515 1.69934570209
19.3 0.0229409422044 0.0021200790775 1.69606131673
19.31 0.0229197619048 0.0021159881255 1.69278854908
19.32 0.0228986224419 0.0021119117395 1.68952743455
19.33 0.02287752367 0.002107849965 1.68627800905
19.34 0.0228564654426 0.0021038028475 1.68304030898
19.35 0.022835447613 0.0020997704335 1.6798143711
19.36 0.022814470034 0.002095752768 1.67660023253
19.37 0.0227935325577 0.002091749898 1.67339793058
19.38 0.022772635036 0.0020877618705 1.67020750266
19.39 0.0227517773203 0.002083788733 1.66702898621
19.4 0.0227309592613 0.0020798305315 1.66386241853
19.41 0.0227101807096 0.0020758873115 1.66070783669
19.42 0.0226894415151 0.0020719591195 1.65756527738
19.43 0.0226687415272 0.0020680460015 1.6544347768
19.44 0.0226480805951 0.002064148001 1.65131637051
19.45 0.0226274585672 0.0020602651615 1.64821009333
19.46 0.0226068752919 0.0020563975255 1.64511597918
19.47 0.0225863306167 0.002052545134 1.642034061
19.48 0.0225658243892 0.002048708028 1.63896437062
19.49 0.0225453564562 0.002044886244 1.63590693862
19.5 0.0225249266643 0.002041079819 1.63286179428
19.51 0.0225045348598 0.002037288789 1.62982896545
19.52 0.0224841808885 0.0020335131855 1.62680847847
19.53 0.0224638645961 0.002029753039 1.62380035809
19.54 0.0224435858277 0.00202600838 1.62080462739
19.55 0.0224233444285 0.002022279235 1.61782130772
19.56 0.022403140243 0.0020185656275 1.61485041861
19.57 0.0223829731159 0.0020148675795 1.61189197775
19.58 0.0223628428914 0.002011185111 1.60894600093
19.59 0.0223427494137 0.00200751824 1.60601250196
19.6 0.0223226925266 0.0020038669805 1.60309149267
19.61 0.0223026720741 0.0020002313445 1.60018298286
19.62 0.0222826878997 0.0019966113425 1.59728698026
19.63 0.0222627398472 0.001993006981 1.59440349047
19.64 0.0222428277601 0.0019894182645 1.59153251702
19.65 0.0222229514819 0.0019858451945 1.58867406124
19.66 0.0222031108562 0.00198228777 1.5858281223
19.67 0.0221833057266 0.0019787459875 1.58299469718
19.68 0.0221635359365 0.0019752198405 1.58017378064
19.69 0.0221438013297 0.001971709319 1.57736536519
19.7 0.0221241017501 0.0019682144115 1.57456944113
19.71 0.0221044370415 0.0019647351025 1.57178599647
19.72 0.0220848070481 0.0019612713745 1.56901501694
19.73 0.022065211614 0.0019578232075 1.56625648601
19.74 0.0220456505839 0.001954390576 1.56351038483
19.75 0.0220261238025 0.0019509734555 1.56077669225
19.76 0.0220066311148 0.001947571816 1.55805538482
19.77 0.0219871723662 0.001944185625 1.55534643676
19.78 0.0219677474023 0.0019408148475 1.55264981997
19.79 0.0219483560692 0.0019374594455 1.54996550405
19.8 0.0219289982134 0.001934119379 1.54729345626
19.81 0.0219096736817 0.0019307946025 1.54463364153
19.82 0.0218903823213 0.0019274850705 1.54198602249
19.83 0.0218711239802 0.001924190733 1.53935055945
19.84 0.0218518985067 0.001920911537 1.53672721044
19.85 0.0218327057495 0.0019176474285 1.53411593116
19.86 0.0218135455581 0.0019143983485 1.53151667506
19.87 0.0217944177825 0.0019111642355 1.52892939333
19.88 0.0217753222734 0.001907945026 1.52635403487
19.89 0.021756258882 0.001904740654 1.52379054642
19.9 0.0217372274603 0.0019015510495 1.52123887245
19.91 0.021718227861 0.0018983761405 1.51869895531
19.92 0.0216992599375 0.0018952158525 1.51617073515
19.93 0.021680323544 0.001892070108 1.51365415004
19.94 0.0216614185353 0.0018889388265 1.51114913594
19.95 0.0216425447674 0.0018858219255 1.50865562678
19.96 0.0216237020968 0.0018827193205 1.50617355446
19.97 0.021604890381 0.0018796309235 1.50370284892
19.98 0.0215861094784 0.001876556645 1.5012434382
19.99 0.0215673592481 0.001873496392 1.49879524842


==> TGV_g4_p1.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999617 0.666740 0.990053 -0.323313
0.601007 0.992324 0.675825 0.957766 -0.281941
1.092424 0.985733 0.856369 1.023749 -0.167380
1.709264 0.974144 1.296540 1.207651 0.088889
2.460979 0.951744 2.023973 1.560908 0.463065
3.282349 0.913155 3.011573 1.887427 1.124146
4.116392 0.856246 4.123170 2.031296 2.091874
4.825131 0.791303 5.088457 2.071467 3.016990
5.583902 0.713205 5.253316 1.897551 3.355765
6.408727 0.631946 4.824620 1.656556 3.168064
7.202061 0.563657 4.155749 1.479051 2.676698
7.948759 0.509351 3.568325 1.356642 2.211683
8.703456 0.461032 3.150480 1.260205 1.890275
9.443693 0.419132 2.695130 1.200981 1.494149
10.258429 0.380754 2.202817 1.135754 1.067063
11.087365 0.349776 1.734268 1.050108 0.684160
11.989777 0.323237 1.365306 0.947817 0.417489
13.004322 0.299641 1.070338 0.840954 0.229384
14.149626 0.278953 0.834925 0.747832 0.087093
15.449418 0.260536 0.666141 0.655198 0.010943
16.759139 0.245655 0.535912 0.574586 -0.038674
18.263494 0.231647 0.455747 0.512598 -0.056851
19.294037 0.223525 0.395443 0.488187 -0.092744
20.000000 0.218493 0.372115 0.475603 -0.103488


==> TGV_g4_p2.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999917 0.982145 1.002070 -0.019925
0.891552 0.996365 1.077335 1.101754 -0.024419
1.627892 0.992726 1.541179 1.343561 0.197618
2.456666 0.986352 2.748224 1.919373 0.828851
3.308694 0.973551 5.497206 2.856365 2.640841
4.029681 0.950455 10.308628 3.569461 6.739167
4.657627 0.915825 16.521677 4.476944 12.044733
5.214849 0.869170 22.729298 5.181394 17.547904
5.684113 0.818971 26.540155 5.389487 21.150668
6.098300 0.771836 27.344659 5.339528 22.005131
6.519268 0.724169 26.467536 5.188397 21.279139
6.943306 0.678993 24.528402 5.124972 19.403430
7.393747 0.635127 22.877985 5.150168 17.727817
7.841215 0.593717 21.730674 5.073859 16.656815
8.291800 0.554114 20.684575 4.853351 15.831224
8.726292 0.517718 20.127132 4.605140 15.521992
9.134550 0.483701 19.927023 4.357788 15.569235
9.590567 0.446224 19.489914 4.114658 15.375256
10.073680 0.407718 18.660354 3.865741 14.794613
10.518094 0.374374 17.440316 3.696264 13.744052
10.990687 0.341328 16.329160 3.510345 12.818815
11.462569 0.310352 14.975792 3.238959 11.736833
11.985784 0.279465 12.960911 2.934019 10.026892
12.554511 0.251601 10.512340 2.681804 7.830536
13.161214 0.228170 8.466041 2.472222 5.993819
13.730757 0.210263 6.902992 2.282852 4.620140
14.391248 0.192922 5.780866 2.101209 3.679657
15.133958 0.176589 4.864421 1.899504 2.964917
15.953897 0.161367 4.131505 1.663480 2.468025
16.847837 0.147195 3.511541 1.433124 2.078417
17.824045 0.134105 2.934281 1.248433 1.685848
18.873966 0.122515 2.523811 1.099228 1.424583
19.556412 0.115955 2.244718 1.015955 1.228763
20.000000 0.112022 2.136155 0.967306 1.168849


==> TGV_g4_p3.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.052993 1.000174 0.052819
1.148748 0.995458 1.205966 1.147434 0.058532
2.149493 0.990281 1.663396 1.620346 0.043050
2.892388 0.984566 2.503701 2.335534 0.168167
3.458720 0.977972 4.238614 3.180144 1.058470
3.986963 0.967144 7.638736 4.272981 3.365755
4.460364 0.949240 12.891589 5.060639 7.830950
4.882967 0.923768 18.292482 5.613376 12.679106
5.251905 0.894868 21.834685 6.215840 15.618845
5.592267 0.865610 22.645516 6.779597 15.865919
5.927055 0.837454 22.196066 7.382144 14.813922
6.267827 0.809302 22.294710 8.033227 14.261483
6.630578 0.778554 23.113336 8.330781 14.782555
6.981684 0.747343 23.965759 8.116273 15.849486
7.309028 0.717497 24.278433 7.890752 16.387681
7.622101 0.688956 24.321545 7.882658 16.438887
7.925039 0.661235 24.522921 7.918471 16.604450
8.218509 0.634034 24.535626 7.566530 16.969096
8.502814 0.608001 23.947871 7.154829 16.793042
8.793439 0.582331 22.944935 7.054183 15.890752
9.077728 0.558465 21.936275 6.969400 14.966875
9.361662 0.535524 21.071813 6.785506 14.286307
9.648071 0.513335 20.445879 6.725698 13.720181
9.948740 0.490449 20.242954 6.686999 13.555955
10.254981 0.467200 20.280725 6.574389 13.706336
10.566694 0.443387 20.041657 6.372570 13.669087
10.909978 0.417904 18.791936 6.129902 12.662034
11.288977 0.392417 16.864003 5.880163 10.983840
11.679647 0.369163 14.735238 5.575040 9.160198
12.092303 0.347966 13.102042 5.303206 7.798836
12.450272 0.331248 11.873834 4.956738 6.917096
12.833656 0.314910 10.828848 4.564031 6.264817
13.225674 0.299717 9.774906 4.230050 5.544856
13.666568 0.284337 8.820862 3.933369 4.887493
14.153063 0.268998 8.083930 3.688070 4.395860
14.669066 0.253904 7.663616 3.575467 4.088149
15.211268 0.238544 7.493029 3.584484 3.908545
15.766326 0.223030 7.382260 3.595131 3.787129
16.358417 0.206743 7.164918 3.474908 3.690010
16.962122 0.190856 6.767725 3.194014 3.573711
17.582997 0.175622 6.267828 2.884870 3.382958
18.189319 0.161972 5.695657 2.611220 3.084437
18.789227 0.149823 5.062843 2.378199 2.684644
19.392780 0.139092 4.450980 2.199393 2.251587
20.000000 0.129585 4.169034 2.051453 2.117581


==> TGV_g4_p4.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.039135 0.999949 0.039186
1.020000 0.996025 1.160908 1.111364 0.049544
1.988865 0.991354 1.512144 1.503298 0.008846
2.740846 0.986267 2.122647 2.120179 0.002468
3.317149 0.980781 3.192492 2.899222 0.293270
3.843495 0.973067 5.108408 3.935208 1.173200
4.297738 0.961996 8.068637 5.003889 3.064748
4.626508 0.949375 12.117313 5.797646 6.319667
4.920650 0.933691 15.612319 6.556745 9.055574
5.177399 0.917122 17.639164 7.143383 10.495781
5.454603 0.898372 18.078052 7.797350 10.280702
5.715452 0.880647 17.790825 8.250999 9.539826
5.989011 0.862719 17.304169 8.663762 8.640407
6.267879 0.844799 17.447606 9.294321 8.153285
6.530275 0.827305 18.660711 10.318527 8.342184
6.766791 0.809887 20.985396 11.398751 9.586645
6.997599 0.790529 23.465836 12.056504 11.409332
7.219425 0.770057 25.679428 12.201913 13.477515
7.430523 0.748840 26.825399 11.516679 15.308720
7.621547 0.729605 26.657374 10.944891 15.712483
7.815175 0.710388 26.396670 10.952619 15.444051
8.016665 0.690494 26.308202 10.988133 15.320069
8.205334 0.671897 25.823285 10.588095 15.235190
8.372652 0.656021 24.318768 10.199111 14.119657
8.549311 0.640528 22.929146 10.082697 12.846449
8.751661 0.623433 22.352018 10.244035 12.107983
8.971792 0.605116 21.988858 10.462142 11.526716
9.202132 0.586288 21.732037 10.425513 11.306524
9.421008 0.568507 21.746495 10.311911 11.434584
9.661642 0.548815 21.780693 10.224993 11.555700
9.916046 0.528074 21.608862 10.210564 11.398298
10.169770 0.507640 21.387695 10.211669 11.176026
10.452520 0.485047 21.235132 10.106220 11.128912
10.751153 0.461344 20.801360 9.632877 11.168483
11.068582 0.436991 19.386387 8.686489 10.699898
11.388815 0.414987 17.036269 7.840049 9.196220
11.711636 0.395909 14.766585 7.306004 7.460581
12.035722 0.379165 13.115932 7.035763 6.080169
12.381783 0.362948 12.094919 6.885953 5.208966
12.748169 0.346851 11.569609 6.732711 4.836898
13.125442 0.330684 11.371391 6.459579 4.911812
13.494426 0.315029 11.206417 6.065774 5.140643
13.868780 0.299446 10.811409 5.663658 5.147751
14.274417 0.283406 10.140947 5.355543 4.785404
14.710233 0.267447 9.401444 5.179461 4.221983
15.163260 0.252070 8.666550 4.999231 3.667319
15.627959 0.237622 7.979701 4.766061 3.213640
16.117425 0.223518 7.427447 4.559515 2.867932
16.631252 0.209677 6.909322 4.279803 2.629519
17.167554 0.196309 6.369849 3.941692 2.428157
17.711549 0.183872 5.850918 3.653912 2.197006
18.240119 0.172776 5.417471 3.505331 1.912140
18.796037 0.161840 5.093594 3.390265 1.703329
19.397328 0.150672 4.849956 3.190259 1.659697
19.769564 0.144135 4.601006 3.014900 1.586106
20.000000 0.140274 4.467682 2.897512 1.570170


==> TGV_g4_p5.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.008653 0.999965 0.008688
0.520000 0.998033 1.051457 1.026622 0.024835
1.196924 0.995285 1.218249 1.157912 0.060337
2.041098 0.991084 1.549918 1.534897 0.015021
2.756521 0.986220 2.105078 2.134219 -0.029141
3.309129 0.981075 2.992575 2.859568 0.133007
3.818459 0.974303 4.502517 3.903505 0.599012
4.247634 0.965229 7.138908 5.142022 1.996886
4.628523 0.952617 10.273361 6.340098 3.933263
4.898720 0.940146 13.421611 7.050756 6.370855
5.146852 0.926530 14.897796 7.657935 7.239861
5.367705 0.913946 15.320767 8.283752 7.037015
5.609588 0.899945 15.361478 8.931925 6.429553
5.834914 0.887033 15.210092 9.462447 5.747645
6.067517 0.873827 15.317338 10.004891 5.312447
6.292888 0.860728 16.114597 10.705224 5.409373
6.527855 0.846009 17.811562 11.764666 6.046896
6.770920 0.828799 20.263184 12.871782 7.391402
7.000795 0.810073 22.575647 13.069049 9.506598
7.218900 0.790875 23.407002 12.868939 10.538063
7.429288 0.772462 23.276055 13.020645 10.255410
7.632163 0.754804 23.446259 13.243065 10.203194
7.826622 0.737528 23.846438 13.627389 10.219049
8.012821 0.720765 24.270221 13.828908 10.441313
8.197244 0.703797 24.659032 13.905997 10.753035
8.372678 0.687489 24.460110 13.827673 10.632437
8.525401 0.673698 23.938422 13.784531 10.153891
8.661392 0.661572 23.589874 13.796344 9.793530
8.812933 0.648262 23.406328 13.971420 9.434908
8.953214 0.635958 23.338633 14.068673 9.269960
9.101346 0.623021 23.424331 14.123361 9.300970
9.249559 0.609927 23.668005 14.043876 9.624129
9.400294 0.596489 23.741153 13.934487 9.806666
9.557711 0.582494 23.603661 13.849984 9.753677
9.725313 0.567721 23.390497 13.560669 9.829828
9.900166 0.552456 22.993945 13.161912 9.832033
10.063579 0.538554 22.393165 12.737312 9.655853
10.236742 0.524193 21.964487 12.365806 9.598681
10.419968 0.509200 21.751825 12.032564 9.719261
10.594149 0.495040 21.364207 11.799953 9.564254
10.766715 0.481420 20.783323 11.645234 9.138089
10.959293 0.466582 20.374063 11.304585 9.069478
11.156721 0.451624 19.792916 10.832229 8.960687
11.348370 0.437704 18.679381 10.404724 8.274657
11.565317 0.423003 17.642458 10.108142 7.534316
11.789241 0.408538 16.791275 9.788113 7.003162
12.014260 0.394735 15.756226 9.329356 6.426870
12.250014 0.381313 14.687536 8.948735 5.738801
12.493481 0.368341 13.879548 8.753986 5.125562
12.745811 0.355508 13.241619 8.614164 4.627455
13.008625 0.342762 12.620915 8.317358 4.303557
13.291033 0.329704 12.044579 8.002907 4.041672
13.592087 0.316409 11.688491 7.781374 3.907117
13.893238 0.303309 11.437156 7.529008 3.908148
14.188383 0.290835 10.930061 7.247468 3.682593
14.491937 0.278770 10.322041 7.045497 3.276544
14.818290 0.266453 9.823306 6.781856 3.041450
15.170847 0.253762 9.300542 6.462998 2.837544
15.563143 0.240476 8.677579 6.175487 2.502092
15.983638 0.227313 7.992032 5.874947 2.117085
16.435255 0.214339 7.318198 5.474873 1.843325
16.880016 0.202715 6.641994 5.040309 1.601685
17.344478 0.191693 6.092387 4.625817 1.466570
17.789872 0.181928 5.659320 4.369275 1.290045
18.230281 0.172894 5.316840 4.181763 1.135077
18.698400 0.163814 5.029495 4.003404 1.026091
19.186866 0.154853 4.782028 3.832322 0.949706
19.618531 0.147314 4.539122 3.630832 0.908290
20.000000 0.141012 4.405275 3.468158 0.937117


==> TGV_g4_p6.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.039087 0.999967 0.039120
1.020000 0.996026 1.159962 1.111443 0.048519
1.988854 0.991361 1.495516 1.502605 -0.007089
2.721792 0.986482 2.054345 2.091055 -0.036710
3.277918 0.981431 2.777641 2.785866 -0.008225
3.701900 0.976273 3.903298 3.572669 0.330629
4.098814 0.969415 5.554736 4.624223 0.930513
4.459318 0.960496 7.580476 5.898941 1.681535
4.717001 0.951842 9.999220 7.078371 2.920849
4.957315 0.941823 11.589372 7.917235 3.672137
5.183007 0.931590 12.327587 8.633347 3.694240
5.406814 0.921044 12.732599 9.299865 3.432734
5.607925 0.911302 13.032246 9.845140 3.187106
5.819144 0.900894 13.241010 10.332307 2.908703
6.049688 0.889367 13.772886 10.867289 2.905597
6.290188 0.876566 14.818568 11.402150 3.416418
6.522959 0.863068 15.986472 11.903421 4.083051
6.741506 0.849510 16.969773 12.398695 4.571078
6.945030 0.836210 17.669685 12.684750 4.984935
7.135767 0.823386 18.251092 13.040218 5.210874
7.316618 0.810778 19.087025 13.591755 5.495270
7.486651 0.798272 20.171773 14.315990 5.855783
7.647647 0.785739 21.515111 15.388845 6.126266
7.805064 0.772583 23.118536 16.389418 6.729118
7.961404 0.758538 24.670309 17.305210 7.365099
8.116068 0.743811 26.166590 17.841367 8.325223
8.268691 0.728387 27.605704 18.141619 9.464085
8.415933 0.712770 28.361848 17.916155 10.445693
8.557059 0.697717 28.115657 17.162329 10.953328
8.684852 0.684417 27.025018 16.512232 10.512786
8.814005 0.671678 25.851373 16.170613 9.680760
8.941180 0.659568 25.139084 16.198821 8.940263
9.063057 0.648200 24.804628 16.183608 8.621020
9.183657 0.637014 24.677923 16.057590 8.620333
9.297474 0.626507 24.519029 15.910795 8.608234
9.428101 0.614539 24.422149 15.835745 8.586404
9.568904 0.601649 24.448246 15.684211 8.764035
9.708915 0.588795 24.277588 15.661210 8.616378
9.849072 0.576143 23.732632 15.490887 8.241745
9.992120 0.563591 23.159155 15.332365 7.826790
10.144783 0.550462 22.738606 15.028606 7.710000
10.307020 0.536740 22.323046 14.785651 7.537395
10.469258 0.523301 21.948786 14.699783 7.249003
10.639027 0.509414 21.871574 14.592350 7.279224
10.818711 0.494640 21.728161 14.211787 7.516374
11.005323 0.479568 20.672125 13.491448 7.180677
11.198030 0.465235 19.079429 12.876540 6.202889
11.385270 0.452385 17.631771 12.445399 5.186372
11.579413 0.440019 16.677268 12.203574 4.473694
11.782024 0.427572 16.356997 12.050593 4.306404
11.996860 0.414414 16.269232 11.751739 4.517493
12.218723 0.400930 15.894159 11.463576 4.430583
12.456484 0.387020 15.154746 11.145890 4.008856
12.705008 0.373295 14.371677 10.871427 3.500250
12.955375 0.360133 13.788289 10.722507 3.065782
13.210048 0.347182 13.299317 10.460255 2.839062
13.463284 0.334803 12.761131 10.056656 2.704475
13.729532 0.322323 12.244584 9.749634 2.494950
13.997480 0.310275 11.663243 9.370778 2.292465
14.284331 0.298058 10.980839 8.868098 2.112741
14.574464 0.286517 10.339180 8.477510 1.861670
14.868133 0.275424 9.937753 8.190293 1.747460
15.157880 0.264775 9.646145 7.950956 1.695189
15.457848 0.254093 9.297218 7.754602 1.542616
15.773749 0.243304 8.984173 7.568770 1.415403
16.098452 0.232511 8.752633 7.321353 1.431280
16.416755 0.222199 8.395466 7.006161 1.389305
16.744536 0.212171 7.814241 6.593894 1.220347
17.086112 0.202585 7.144777 6.123678 1.021099
17.448243 0.193317 6.553016 5.684015 0.869001
17.831719 0.184263 6.152429 5.348226 0.804203
18.090186 0.178506 5.795180 5.153935 0.641245
18.414469 0.171599 5.528152 4.911324 0.616828
18.786119 0.164080 5.243022 4.679794 0.563228
19.174156 0.156663 4.916963 4.394530 0.522433
19.573612 0.149560 4.653115 4.153060 0.500055
19.832376 0.145178 4.482486 4.062770 0.419716
20.000000 0.142392 4.431647 4.014516 0.417131


==> TGV_g4_p7.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.039087 0.999967 0.039120
1.020000 0.996026 1.159944 1.111452 0.048492
1.988841 0.991361 1.493868 1.502398 -0.008530
2.718080 0.986513 2.047173 2.085375 -0.038202
3.269130 0.981533 2.740519 2.773291 -0.032772
3.686918 0.976557 3.761194 3.537581 0.223613
4.076026 0.970152 5.215497 4.582478 0.633019
4.425004 0.962121 6.920779 5.863900 1.056879
4.671291 0.954704 8.845761 7.011981 1.833780
4.903220 0.946259 10.140661 7.955197 2.185464
5.122249 0.937555 10.845282 8.740859 2.104423
5.341397 0.928438 11.287045 9.190028 2.097017
5.560052 0.919025 11.585536 9.489880 2.095656
5.768812 0.909870 12.035728 10.008380 2.027348
5.999925 0.899172 13.024764 10.699293 2.325471
6.232174 0.887238 14.417857 11.476072 2.941785
6.456068 0.874511 15.653440 12.160854 3.492586
6.668580 0.861622 16.484357 12.716813 3.767544
6.866863 0.849117 17.093354 13.411919 3.681435
7.051416 0.837082 17.580806 14.029375 3.551431
7.219503 0.825869 18.159965 14.543840 3.616125
7.380716 0.814658 19.158921 15.290605 3.868316
7.540940 0.802776 20.447321 16.469782 3.977539
7.696892 0.790415 21.894780 18.082820 3.811960
7.846717 0.777670 23.559472 19.247432 4.312040
7.992697 0.764281 25.023864 19.801644 5.222220
8.099487 0.753951 26.347368 20.080483 6.266885
8.206790 0.743129 27.682256 20.411827 7.270429
8.325231 0.730518 28.291822 20.299154 7.992668
8.445881 0.717763 28.026926 20.160462 7.866464
8.561933 0.705641 27.616268 19.598652 8.017616
8.675732 0.693960 27.232533 19.521921 7.710612
8.783101 0.683055 27.204572 19.707762 7.496810
8.887047 0.672403 27.534198 19.765173 7.769025
8.990908 0.661599 27.689994 19.463418 8.226576
9.094131 0.650901 27.416125 19.032021 8.384104
9.190847 0.641043 26.595681 18.685864 7.909817
9.293057 0.631061 25.490782 18.498541 6.992241
9.407555 0.620329 24.537362 18.153616 6.383746
9.533915 0.608899 23.743748 17.849535 5.894213
9.666660 0.597259 23.056171 17.479409 5.576762
9.800124 0.585883 22.437195 17.080854 5.356341
9.937399 0.574479 21.830686 16.862606 4.968080
10.090613 0.562103 21.283912 16.853733 4.430179
10.249733 0.549551 20.898635 16.551386 4.347249
10.412336 0.536890 20.505975 16.021128 4.484847
10.545877 0.526779 20.016533 15.908919 4.107614
10.697752 0.515467 19.791941 15.982431 3.809510
10.859918 0.503472 19.622829 15.904054 3.718775
11.019940 0.491759 19.277309 15.690463 3.586846
11.166696 0.481295 18.734468 15.387246 3.347222
11.311425 0.471281 18.267517 15.206495 3.061022
11.458591 0.461300 17.904823 14.942584 2.962239
11.609470 0.451270 17.424742 14.577352 2.847390
11.768281 0.441064 17.061995 14.405122 2.656873
11.929965 0.430765 17.010198 14.261772 2.748426
12.096721 0.420114 16.941980 13.968158 2.973822
12.271728 0.409052 16.749446 13.703813 3.045633
12.454073 0.397669 16.420054 13.450351 2.969703
12.639951 0.386379 15.875847 13.096468 2.779379
12.833275 0.375094 15.206872 12.694989 2.511883
13.032512 0.363994 14.522873 12.283125 2.239748
13.242250 0.352822 13.927423 11.899349 2.028074
13.455138 0.341921 13.430225 11.561009 1.869216
13.670745 0.331242 12.960022 11.187437 1.772585
13.883209 0.321118 12.381102 10.649237 1.731865
14.098827 0.311367 11.772400 10.146005 1.626395
14.315657 0.302027 11.195984 9.720548 1.475436
14.552264 0.292330 10.673041 9.292996 1.380045
14.810092 0.282238 10.245058 8.898296 1.346762
15.069074 0.272475 9.818147 8.581991 1.236156
15.340560 0.262708 9.327622 8.262727 1.064895
15.620076 0.253202 8.816355 7.857033 0.959322
15.902646 0.244125 8.385705 7.510912 0.874793
16.198879 0.235001 8.031708 7.279329 0.752379
16.505659 0.225963 7.696818 7.073044 0.623774
16.829933 0.216788 7.385658 6.833809 0.551849
17.169369 0.207582 7.070215 6.611727 0.458488
17.517013 0.198571 6.744474 6.344688 0.399786
17.872097 0.189809 6.366618 6.009227 0.357391
18.240235 0.181305 5.927711 5.601783 0.325928
18.617796 0.173233 5.474974 5.267011 0.207963
19.002365 0.165658 5.069974 5.023954 0.046020
19.399283 0.158375 4.739755 4.702269 0.037486
19.727912 0.152762 4.433035 4.425583 0.007452
20.000000 0.148389 4.285726 4.248830 0.036896


==> TGV_g4_p8.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.025201 0.999967 0.025234
0.843530 0.996757 1.098812 1.074142 0.024670
1.613147 0.993361 1.340276 1.308190 0.032086
2.347928 0.989196 1.703119 1.751715 -0.048596
2.856324 0.985421 2.195278 2.234579 -0.039301
3.246994 0.981795 2.759786 2.736502 0.023284
3.617356 0.977545 3.446525 3.374320 0.072205
3.932081 0.972941 4.431479 4.147113 0.284366
4.204332 0.967791 5.542521 5.034720 0.507801
4.407208 0.963066 6.774760 5.880016 0.894744
4.597607 0.957800 7.942393 6.807498 1.134895
4.769209 0.952284 9.013343 7.519192 1.494151
4.923373 0.946789 9.775756 8.070950 1.704806
5.070398 0.941243 10.316151 8.644163 1.671988
5.222913 0.935202 10.786424 9.210604 1.575820
5.386320 0.928465 11.157145 9.664443 1.492702
5.547846 0.921607 11.451237 9.993902 1.457335
5.714030 0.914392 11.770267 10.371842 1.398425
5.879695 0.906960 12.312955 10.891742 1.421213
6.046326 0.899050 13.101531 11.539546 1.561985
6.206336 0.890912 14.012215 12.181083 1.831132
6.359245 0.882607 14.876334 12.748241 2.128093
6.507787 0.874096 15.578930 13.268699 2.310231
6.651633 0.865526 16.058316 13.670976 2.387340
6.794025 0.856859 16.356662 14.105707 2.250955
6.927023 0.848635 16.688089 14.688441 1.999648
7.055765 0.840480 17.152330 15.395464 1.756866
7.182842 0.832181 17.713119 16.137945 1.575174
7.300981 0.824192 18.590895 17.063213 1.527682
7.411838 0.816216 19.733201 18.098169 1.635032
7.518774 0.808076 20.847501 19.499150 1.348351
7.626416 0.799441 22.016664 20.725112 1.291552
7.733913 0.790314 23.223493 21.425643 1.797850
7.838408 0.780980 24.248437 21.696250 2.552187
7.941570 0.771432 24.966664 21.809484 3.157180
8.040714 0.762039 25.378762 21.775875 3.602887
8.138784 0.752663 25.500895 21.694601 3.806294
8.236275 0.743339 25.594043 21.685616 3.908427
8.331852 0.734133 26.024122 21.817045 4.207077
8.426929 0.724733 26.676876 22.008564 4.668312
8.522363 0.715076 27.043654 21.950640 5.093014
8.617112 0.705446 27.027840 21.764726 5.263114
8.707286 0.696333 26.903167 21.597175 5.305992
8.777605 0.689255 26.815058 21.529368 5.285690
8.841188 0.682869 26.758320 21.536946 5.221374
8.911354 0.675835 26.804014 21.619201 5.184813
8.991441 0.667767 26.908464 21.745575 5.162889
9.080231 0.658794 26.818736 21.741557 5.077179
9.160959 0.650719 26.411585 21.609008 4.802577
9.241596 0.642812 25.834733 21.498114 4.336619
9.329752 0.634366 25.310127 21.257048 4.053079
9.417170 0.626149 24.808570 20.892900 3.915670
9.507370 0.617842 24.299084 20.473141 3.825943
9.599276 0.609555 23.922420 20.257483 3.664937
9.695137 0.600998 23.734831 20.281185 3.453646
9.792951 0.592317 23.661075 20.295889 3.365186
9.888756 0.583819 23.578587 20.298008 3.280579
9.987035 0.575157 23.412322 20.350206 3.062116
10.086616 0.566448 23.370272 20.605825 2.764447
10.183323 0.557955 23.525434 20.866905 2.658529
10.279104 0.549467 23.754426 21.011291 2.743135
10.371075 0.541231 23.896676 21.002725 2.893951
10.468544 0.532491 23.906564 20.820916 3.085648
10.568398 0.523541 23.889010 20.645302 3.243708
10.671090 0.514347 23.740594 20.416379 3.324215
10.777360 0.504938 23.505668 20.343131 3.162537
10.886901 0.495325 23.361719 20.288605 3.073114
10.996553 0.485736 23.236901 20.179483 3.057418
11.110343 0.475855 22.906800 19.891568 3.015232
11.225276 0.466089 22.260754 19.377639 2.883115
11.341602 0.456550 21.378939 18.739427 2.639512
11.461092 0.447184 20.410717 18.034416 2.376301
11.579824 0.438317 19.464156 17.329984 2.134172
11.701538 0.429634 18.550650 16.659152 1.891498
11.825965 0.421195 17.637974 16.048867 1.589107
11.958020 0.412670 16.921653 15.556133 1.365520
12.095189 0.404111 16.453014 15.199229 1.253785
12.224604 0.396223 16.090331 14.936041 1.154290
12.353714 0.388512 15.712667 14.665547 1.047120
12.486774 0.380775 15.271167 14.322822 0.948345
12.625234 0.372964 14.884221 14.011576 0.872645
12.763960 0.365304 14.559366 13.682242 0.877124
12.903868 0.357751 14.216794 13.376979 0.839815
13.044083 0.350370 13.866238 13.133882 0.732356
13.186366 0.343062 13.505175 12.839384 0.665791
13.333517 0.335713 13.170377 12.576798 0.593579
13.483902 0.328368 12.861389 12.261666 0.599723
13.629847 0.321421 12.530926 11.969815 0.561111
13.772213 0.314820 12.217101 11.755065 0.462036
13.915897 0.308316 11.945831 11.539050 0.406781
14.063609 0.301767 11.731330 11.378810 0.352520
14.217664 0.295041 11.534688 11.123084 0.411604
14.377587 0.288186 11.230674 10.697117 0.533557
14.537067 0.281590 10.775367 10.188369 0.586998
14.692822 0.275448 10.265306 9.727091 0.538215
14.855180 0.269344 9.815454 9.308908 0.506546
15.016486 0.263535 9.407298 8.951305 0.455993
15.171769 0.258176 9.015274 8.650258 0.365016
15.327836 0.253009 8.635140 8.341768 0.293372
15.479864 0.248199 8.249094 8.079131 0.169963
15.642597 0.243273 7.902845 7.805056 0.097789
15.809119 0.238442 7.571159 7.499101 0.072058
15.988871 0.233442 7.246942 7.154194 0.092748
16.176017 0.228471 6.913446 6.874600 0.038846
16.371172 0.223531 6.606243 6.619381 -0.013138
16.572686 0.218645 6.320401 6.360079 -0.039678
16.784962 0.213723 6.030990 6.090885 -0.059895
17.008823 0.208781 5.739826 5.813373 -0.073547
17.241408 0.203899 5.455355 5.565250 -0.109895
17.484063 0.199059 5.190369 5.341686 -0.151317
17.725990 0.194467 4.944461 5.132784 -0.188323
17.971581 0.190020 4.731216 4.910274 -0.179058
18.222608 0.185656 4.551675 4.699151 -0.147476
18.470157 0.181510 4.371276 4.513101 -0.141825
18.720310 0.177498 4.185733 4.336184 -0.150451
18.980513 0.173500 4.014839 4.168714 -0.153875
19.248599 0.169545 3.854622 4.002895 -0.148273
19.520483 0.165695 3.703016 3.856735 -0.153719
19.770356 0.162299 3.561170 3.747337 -0.186167
20.000000 0.159291 3.493515 3.651678 -0.158163


==> TGV_g4_p9.dat <==
0.000000 1.000000 1.000000 1.000000 -0.000026
0.020000 0.999925 1.020307 0.999967 0.020314
0.766423 0.997068 1.072270 1.060461 0.011783
1.400875 0.994373 1.240744 1.223896 0.016822
2.000069 0.991328 1.489548 1.509417 -0.019901
2.455968 0.988479 1.822617 1.840953 -0.018379
2.827566 0.985672 2.212768 2.202614 0.010105
3.187398 0.982410 2.595377 2.650919 -0.055601
3.442721 0.979685 3.071091 3.052839 0.018181
3.686471 0.976663 3.595504 3.541644 0.053778
3.904291 0.973462 4.291605 4.111626 0.179877
4.105214 0.969924 5.104314 4.758217 0.345976
4.292410 0.966033 5.939677 5.480311 0.459226
4.455452 0.962123 6.782277 6.262886 0.519230
4.593212 0.958383 7.600770 6.929761 0.670829
4.713648 0.954764 8.317147 7.489524 0.827425
4.824084 0.951182 8.902325 8.003503 0.898610
4.932960 0.947442 9.399378 8.499152 0.900003
5.044212 0.943423 9.832231 8.944686 0.887309
5.148833 0.939483 10.212335 9.272633 0.939453
5.261095 0.935118 10.500722 9.587362 0.913110
5.376930 0.930501 10.746898 9.914119 0.832525
5.492271 0.925801 10.999054 10.235978 0.762810
5.599825 0.921308 11.322384 10.538254 0.783864
5.711688 0.916485 11.740887 10.884714 0.855892
5.831589 0.911104 12.262885 11.331981 0.930612
5.949615 0.905544 12.869840 11.847900 1.021630
6.062306 0.899969 13.458565 12.357579 1.100667
6.173118 0.894265 13.929830 12.790125 1.139369
6.282440 0.888471 14.326792 13.124331 1.202117
6.387024 0.882773 14.768961 13.431787 1.336816
6.485413 0.877229 15.296154 13.757876 1.537910
6.585080 0.871412 15.774537 14.060147 1.714012
6.683414 0.865517 16.108758 14.343455 1.764917
6.783458 0.859429 16.311241 14.698790 1.612063
6.879259 0.853538 16.514021 15.117822 1.395806
6.973309 0.847672 16.833997 15.640111 1.193483
7.064273 0.841859 17.304628 16.277688 1.026524
7.149829 0.836218 17.894307 16.971595 0.922287
7.228571 0.830834 18.640311 17.673618 0.966252
7.306788 0.825246 19.481606 18.441241 1.039897
7.382052 0.819622 20.188550 18.918727 1.269338
7.458162 0.813787 20.720014 19.255532 1.463990
7.526541 0.808395 21.387409 19.695245 1.691651
7.597119 0.802642 22.000153 20.207685 1.791940
7.668798 0.796659 22.392296 20.831314 1.560452
7.719467 0.792369 22.690480 21.320893 1.369042
7.769467 0.788094 22.928673 21.837877 1.090252
7.828781 0.782970 23.217534 22.515659 0.701326
7.892698 0.777365 23.616771 23.235786 0.380429
7.958811 0.771454 24.121500 23.796790 0.324140
8.027360 0.765184 24.752436 24.222442 0.529405
8.091016 0.759183 25.459980 24.415455 1.043922
8.154111 0.753083 25.994844 24.462700 1.531520
8.216276 0.746973 26.362520 24.510939 1.850956
8.278173 0.740818 26.643850 24.587629 2.055584
8.339295 0.734682 26.902551 24.696614 2.205291
8.399705 0.728558 27.175957 24.774752 2.400554
8.456832 0.722704 27.414598 24.704785 2.709153
8.513104 0.716900 27.423616 24.452772 2.970182
8.569054 0.711163 27.091515 24.118510 2.972350
8.624367 0.705597 26.613305 23.837732 2.774937
8.675091 0.700581 26.252151 23.683445 2.568072
8.720973 0.696087 26.142890 23.608067 2.534195
8.764845 0.691782 26.199964 23.544905 2.654428
8.809715 0.687368 26.234745 23.467953 2.766164
8.854249 0.682987 26.198662 23.372401 2.825636
8.896462 0.678846 26.164451 23.370716 2.793109
8.938875 0.674684 26.210026 23.425271 2.784122
8.985056 0.670138 26.243931 23.402515 2.840790
9.035334 0.665191 26.253234 23.466051 2.786556
9.087821 0.660021 26.287855 23.549365 2.737861
9.142966 0.654581 26.284553 23.517091 2.766835
9.201442 0.648822 26.096233 23.310710 2.784896
9.260061 0.643122 25.627479 22.942595 2.684272
9.319454 0.637481 24.967033 22.523219 2.443212
9.377039 0.632170 24.280191 22.206796 2.072811
9.431837 0.627249 23.725248 21.949611 1.775074
9.478449 0.623148 23.286235 21.791511 1.494169
9.530888 0.618600 23.076004 21.676214 1.399238
9.586673 0.613783 23.015204 21.593004 1.421651
9.644387 0.608804 22.980087 21.560808 1.418735
9.704751 0.603608 22.988529 21.602736 1.385245
9.765418 0.598371 23.114373 21.759451 1.354370
9.830022 0.592750 23.266364 21.980505 1.285309
9.896075 0.586971 23.367573 22.183979 1.183042
9.967120 0.580737 23.459169 22.351642 1.106971
10.038901 0.574407 23.583883 22.475801 1.107522
10.109122 0.568178 23.706894 22.532167 1.174166
10.178991 0.561953 23.740540 22.438347 1.301624
10.248663 0.555756 23.579367 22.188858 1.389950
10.320819 0.549413 23.227446 21.935629 1.291260
10.391335 0.543329 22.808438 21.761973 1.045926
10.460499 0.537466 22.427768 21.550980 0.876258
10.531310 0.531557 22.102952 21.336284 0.766147
10.603226 0.525636 21.835357 21.145136 0.689707
10.674100 0.519865 21.603724 20.947730 0.655486
10.748459 0.513870 21.413743 20.799817 0.613422
10.822103 0.507980 21.277832 20.719029 0.558302
10.897711 0.501962 21.203350 20.682453 0.520391
10.976240 0.495725 21.159838 20.678536 0.480804
11.055635 0.489431 21.083191 20.695949 0.386742
11.134799 0.483189 20.896054 20.666166 0.229398
11.215323 0.476918 20.610723 20.603100 0.007138
11.295587 0.470762 20.309814 20.526314 -0.216979
11.375185 0.464743 20.071103 20.396532 -0.325903
11.454078 0.458833 19.876085 20.152892 -0.277276
11.535156 0.452820 19.630995 19.799212 -0.168679
11.617528 0.446801 19.326468 19.401639 -0.075623
11.698261 0.440999 18.996782 19.002719 -0.006381
11.781425 0.435126 18.671645 18.621128 0.050071
11.859437 0.429714 18.347979 18.308580 0.038968
11.933122 0.424688 18.023792 18.029541 -0.006175
12.010900 0.419477 17.690187 17.726723 -0.036956
12.093235 0.414067 17.353100 17.379853 -0.027160
12.171785 0.409008 16.981045 17.016688 -0.036044
12.257201 0.403626 16.579072 16.580630 -0.001952
12.346958 0.398117 16.127439 16.138281 -0.011223
12.444622 0.392292 15.683369 15.709208 -0.026205
12.542128 0.386639 15.280548 15.353457 -0.073267
12.642035 0.380980 14.974330 15.114702 -0.140728
12.743262 0.375345 14.723346 14.977936 -0.254932
12.844010 0.369828 14.500748 14.889860 -0.389451
12.933614 0.364994 14.279471 14.788530 -0.509392
13.028519 0.359949 14.034986 14.612381 -0.577722
13.125891 0.354875 13.704849 14.338551 -0.634020
13.223677 0.349919 13.366736 14.024020 -0.657593
13.310109 0.345641 13.027586 13.747628 -0.720350
13.402797 0.341168 12.676892 13.455130 -0.778532
13.500613 0.336585 12.320221 13.132341 -0.812409
13.598223 0.332140 11.962562 12.800790 -0.838511
13.701168 0.327588 11.614022 12.476758 -0.863005
13.808607 0.322977 11.284199 12.153087 -0.869154
13.919625 0.318344 10.976632 11.788001 -0.811626
14.031989 0.313783 10.664760 11.409035 -0.744526
14.148904 0.309175 10.341086 11.019820 -0.678974
14.266703 0.304681 10.021559 10.642636 -0.621308
14.389490 0.300134 9.760330 10.298110 -0.538005
14.511281 0.295729 9.530576 10.004804 -0.474448
14.631994 0.291467 9.294937 9.769764 -0.475042
14.751676 0.287350 9.036848 9.577670 -0.541032
14.876729 0.283173 8.766435 9.385357 -0.619124
15.003719 0.279065 8.501236 9.175874 -0.674837
15.132357 0.275024 8.256682 8.934532 -0.678045
15.259409 0.271148 8.005763 8.668845 -0.663270
15.390588 0.267272 7.739363 8.386969 -0.647789
15.529314 0.263315 7.475641 8.112052 -0.636583
15.672333 0.259374 7.230018 7.879040 -0.649191
15.820900 0.255409 7.018816 7.664437 -0.645785
15.967704 0.251600 6.833928 7.463401 -0.629633
16.118525 0.247782 6.660691 7.271823 -0.611289
16.274637 0.243933 6.495722 7.098767 -0.603196
16.432286 0.240140 6.339414 6.933057 -0.593787
16.596047 0.236293 6.190369 6.781575 -0.591353
16.764669 0.232424 6.045932 6.632416 -0.586623
16.935289 0.228602 5.898208 6.471980 -0.573912
17.109323 0.224801 5.761826 6.322497 -0.560805
17.288332 0.220974 5.648506 6.178699 -0.530325
17.466815 0.217229 5.532403 6.021991 -0.489714
17.650909 0.213452 5.401660 5.844509 -0.442971
17.833597 0.209799 5.262080 5.679075 -0.417118
18.021213 0.206145 5.137855 5.544282 -0.406548
18.211901 0.202511 5.029108 5.432978 -0.403985
18.402435 0.198955 4.918620 5.321398 -0.402893
18.592585 0.195489 4.802416 5.205227 -0.402919
18.784063 0.192083 4.683982 5.063720 -0.379844
18.977158 0.188734 4.556366 4.906039 -0.349777
19.175951 0.185387 4.419516 4.755209 -0.335793
19.378295 0.182086 4.273302 4.592895 -0.319693
19.584959 0.178833 4.126652 4.425133 -0.298579
19.792194 0.175682 4.015652 4.294061 -0.278506
19.920527 0.173780 3.929433 4.229243 -0.299904
20.000000 0.172620 3.893111 4.192241 -0.299224


==> TGV_g8_p1.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.020000 1.000000 1.000000 1.000000 0.000000
0.472022 0.997764 1.015813 1.004256 0.011557
0.858593 0.995787 1.110795 1.053503 0.057292
1.331810 0.993041 1.344098 1.167587 0.176511
1.918280 0.988742 1.897212 1.415520 0.481692
2.632677 0.980834 3.232338 1.905920 1.326418
3.409460 0.964902 5.880929 2.621213 3.259716
4.073924 0.938911 10.261606 3.129883 7.131723
4.639799 0.902456 15.227842 3.526922 11.700920
5.167018 0.856581 18.752645 3.844642 14.908003
5.619739 0.811565 20.514338 4.048522 16.465816
6.037010 0.768307 20.963832 4.176545 16.787287
6.405546 0.730086 20.636517 4.168915 16.467602
6.805622 0.689855 19.833097 4.066813 15.766284
7.209478 0.651223 18.730408 3.905090 14.825318
7.621499 0.614271 17.259973 3.719573 13.540400
8.048729 0.579577 15.564564 3.553823 12.010741
8.473304 0.548696 14.008793 3.363998 10.644795
8.920680 0.519161 12.725249 3.138704 9.586545
9.372530 0.492099 11.569500 2.876683 8.692817
9.831161 0.467060 10.506331 2.637883 7.868448
10.285377 0.444662 9.470267 2.460045 7.010222
10.738996 0.424536 8.552195 2.231540 6.320655
11.227376 0.404816 7.833018 2.139486 5.693532
11.708943 0.386958 7.207991 1.991159 5.216832
12.190289 0.370487 6.558939 1.710024 4.848915
12.688421 0.355183 5.804801 1.523147 4.281654
13.211054 0.341180 4.948603 1.400472 3.548131
13.713145 0.330101 4.012468 1.283227 2.729241
14.224577 0.321065 3.265953 1.200099 2.065854
14.783897 0.312805 2.831057 1.122798 1.708259
15.386955 0.304789 2.578509 1.055416 1.523093
16.022268 0.297011 2.401926 0.993914 1.408012
16.658344 0.289685 2.240182 0.917953 1.322229
17.319214 0.282641 2.083255 0.858190 1.225065
17.971092 0.276158 1.964948 0.825615 1.139333
18.588516 0.270305 1.905415 0.790992 1.114423
19.174601 0.264816 1.883988 0.793233 1.090755
19.636295 0.260541 1.852946 0.807657 1.045289
20.000000 0.257251 1.828723 0.817396 1.011327


==> TGV_g8_p2.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.005817 1.000841 0.004976
0.472294 0.998213 1.024173 1.027019 -0.002846
0.854786 0.996708 1.089836 1.083351 0.006485
1.287596 0.994870 1.219600 1.196195 0.023405
1.795907 0.992390 1.454132 1.412331 0.041801
2.340000 0.989112 1.824510 1.778157 0.046353
2.837775 0.985238 2.312527 2.276587 0.035940
3.182352 0.981784 3.074408 2.731045 0.343363
3.506717 0.977501 4.135624 3.253153 0.882471
3.794860 0.972254 5.598468 3.791052 1.807416
4.047757 0.966105 7.244915 4.286227 2.958688
4.271044 0.959275 8.915988 4.725059 4.190929
4.467493 0.952026 10.609971 5.163935 5.446036
4.642628 0.944442 12.329669 5.631772 6.697897
4.801251 0.936544 14.025409 6.058132 7.967277
4.944443 0.928516 15.516290 6.388171 9.128119
5.088789 0.919759 16.459537 6.688558 9.770979
5.227453 0.910991 16.943411 6.969346 9.974065
5.365970 0.902090 17.148504 7.233875 9.914629
5.513392 0.892544 17.256301 7.480571 9.775730
5.638312 0.884409 17.284517 7.653433 9.631084
5.786901 0.874758 17.182382 7.826285 9.356097
5.943775 0.864663 16.993106 7.986548 9.006558
6.122917 0.853276 16.850341 8.155112 8.695229
6.288764 0.842793 16.860436 8.316406 8.544030
6.456762 0.832099 17.114828 8.511159 8.603669
6.623393 0.821246 17.670334 8.726358 8.943976
6.788902 0.810019 18.512302 8.926085 9.586217
6.953191 0.798277 19.450607 9.070394 10.380213
7.107025 0.786740 20.320726 9.173048 11.147678
7.248937 0.775667 21.115831 9.255558 11.860273
7.381068 0.764969 21.844089 9.315945 12.528144
7.500145 0.755022 22.494531 9.360124 13.134407
7.616002 0.745087 23.051766 9.399191 13.652575
7.726544 0.735387 23.544804 9.446365 14.098439
7.834145 0.725764 24.033033 9.532592 14.500441
7.934504 0.716584 24.651918 9.667703 14.984215
8.029633 0.707633 25.354259 9.802978 15.551281
8.125127 0.698401 26.002778 9.906009 16.096769
8.228352 0.688193 26.553125 9.971914 16.581211
8.331598 0.677775 27.027891 9.989740 17.038151
8.436234 0.667054 27.250769 9.939646 17.311123
8.539160 0.656495 27.001409 9.820720 17.180689
8.643409 0.646009 26.270448 9.645848 16.624600
8.742563 0.636392 25.241422 9.456951 15.784471
8.840257 0.627315 24.073256 9.281517 14.791739
8.946127 0.617955 22.915104 9.121748 13.793356
9.053308 0.608948 21.866423 8.985739 12.880684
9.164289 0.600008 21.057780 8.857797 12.199983
9.286093 0.590506 20.497806 8.730499 11.767307
9.404246 0.581503 20.039309 8.615336 11.423973
9.524649 0.572521 19.683534 8.511454 11.172080
9.636479 0.564306 19.388308 8.408233 10.980075
9.752841 0.555876 19.085764 8.275159 10.810605
9.872845 0.547334 18.708234 8.135127 10.573107
9.991396 0.539085 18.253777 8.038596 10.215181
10.105183 0.531378 17.802556 7.998389 9.804167
10.215484 0.524077 17.472347 7.981437 9.490910
10.329057 0.516662 17.286394 7.951916 9.334478
10.453593 0.508591 17.225270 7.896409 9.328861
10.582038 0.500267 17.229148 7.821560 9.407588
10.714799 0.491660 17.139842 7.751363 9.388479
10.854466 0.482700 16.873180 7.712173 9.161007
10.989712 0.474208 16.456630 7.705586 8.751044
11.126725 0.465844 15.985288 7.698950 8.286338
11.267820 0.457483 15.543807 7.654675 7.889132
11.409748 0.449293 15.150897 7.572715 7.578182
11.551192 0.441331 14.757675 7.468702 7.288973
11.696635 0.433365 14.364905 7.343238 7.021667
11.845797 0.425409 13.999661 7.212781 6.786880
11.990778 0.417872 13.596652 7.092777 6.503875
12.147307 0.409986 13.204084 6.977210 6.226874
12.298532 0.402584 12.865383 6.873688 5.991695
12.443136 0.395667 12.580922 6.776574 5.804348
12.584818 0.389034 12.279020 6.687934 5.591086
12.737572 0.382065 11.944396 6.603008 5.341388
12.899683 0.374885 11.596346 6.516767 5.079579
13.072044 0.367473 11.287630 6.425893 4.861737
13.251617 0.359939 11.066736 6.340134 4.726602
13.437669 0.352250 10.937409 6.262372 4.675037
13.628289 0.344440 10.865201 6.188278 4.676923
13.826558 0.336354 10.844298 6.109248 4.735050
14.024975 0.328255 10.871583 6.026467 4.845116
14.226357 0.320001 10.930229 5.946910 4.983319
14.442092 0.311103 10.998894 5.874514 5.124380
14.659421 0.302081 11.025805 5.807052 5.218753
14.871742 0.293280 10.948882 5.740682 5.208200
15.079725 0.284768 10.782144 5.672332 5.109812
15.277416 0.276824 10.575110 5.591690 4.983420
15.482115 0.268759 10.379245 5.481834 4.897411
15.685822 0.260877 10.200242 5.340167 4.860075
15.873634 0.253734 10.010041 5.181978 4.828063
16.069794 0.246416 9.808502 5.006429 4.802073
16.257348 0.239574 9.569333 4.843095 4.726238
16.450116 0.232724 9.306246 4.679565 4.626681
16.643484 0.226055 9.011785 4.521281 4.490504
16.846723 0.219277 8.703154 4.365241 4.337913
17.040551 0.213054 8.349846 4.228950 4.120896
17.252206 0.206540 8.024603 4.095405 3.929198
17.461549 0.200344 7.716556 3.979465 3.737091
17.669322 0.194430 7.402506 3.889158 3.513348
17.882931 0.188608 7.092999 3.827664 3.265335
18.104877 0.182807 6.833102 3.780528 3.052574
18.317409 0.177439 6.613853 3.727598 2.886255
18.534472 0.172118 6.401104 3.654848 2.746256
18.770087 0.166538 6.168475 3.559275 2.609200
19.019941 0.160852 5.927487 3.439398 2.488089
19.267691 0.155441 5.671295 3.302897 2.368398
19.523156 0.150115 5.399880 3.165379 2.234501
19.767085 0.145295 5.115683 3.051440 2.064243
20.000000 0.140937 4.973438 2.953875 2.019563


==> TGV_g8_p3.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.020294 0.999997 0.020297
0.766215 0.997068 1.071962 1.060656 0.011306
1.397694 0.994387 1.240557 1.223051 0.017506
1.996366 0.991346 1.522669 1.508045 0.014624
2.544319 0.987840 1.876196 1.925274 -0.049078
2.920788 0.984842 2.352689 2.325544 0.027145
3.278411 0.981363 2.894593 2.819493 0.075100
3.582481 0.977659 3.670999 3.360962 0.310037
3.841956 0.973605 4.691647 3.944574 0.747073
4.076754 0.968963 5.835959 4.567864 1.268095
4.293269 0.963729 7.022305 5.222515 1.799790
4.492845 0.958006 8.254067 5.944238 2.309829
4.673116 0.951971 9.500168 6.600856 2.899312
4.827257 0.946093 10.573043 7.024299 3.548744
4.967631 0.940294 11.250195 7.360933 3.889262
5.086901 0.935139 11.741842 7.662937 4.078905
5.220777 0.929148 12.114676 7.995370 4.119306
5.350516 0.923163 12.427145 8.263652 4.163493
5.474547 0.917322 12.628935 8.479251 4.149684
5.609494 0.910898 12.731858 8.700036 4.031822
5.758853 0.903748 12.807069 8.940094 3.866975
5.913437 0.896301 12.940728 9.193424 3.747304
6.058914 0.889187 13.229477 9.475791 3.753686
6.208937 0.881641 13.689340 9.821679 3.867661
6.356518 0.873909 14.314045 10.187099 4.126946
6.496966 0.866181 15.014463 10.540570 4.473893
6.640042 0.857946 15.659740 10.893874 4.765866
6.783052 0.849381 16.286552 11.212042 5.074510
6.918398 0.840946 16.958481 11.473008 5.485473
7.047843 0.832542 17.721724 11.715796 6.005928
7.172802 0.824039 18.632595 12.016639 6.615956
7.282593 0.816139 19.677083 12.261133 7.415950
7.378229 0.808881 20.715311 12.435310 8.280001
7.470112 0.801572 21.716877 12.669272 9.047605
7.561538 0.793953 22.646615 12.882288 9.764327
7.644550 0.786758 23.436602 13.053343 10.383259
7.729198 0.779218 24.037608 13.276163 10.761445
7.808284 0.771999 24.564090 13.529769 11.034321
7.886698 0.764709 25.019377 13.852844 11.166533
7.967335 0.757077 25.518263 14.230131 11.288132
8.046670 0.749401 26.104427 14.536486 11.567941
8.128299 0.741320 26.577452 14.687870 11.889582
8.209088 0.733214 26.777387 14.713343 12.064044
8.290481 0.725035 26.771114 14.726650 12.044464
8.372503 0.716809 26.717330 14.740422 11.976908
8.456009 0.708451 26.613509 14.706963 11.906546
8.536127 0.700479 26.455033 14.658751 11.796282
8.605144 0.693656 26.142021 14.614777 11.527244
8.675782 0.686788 25.572560 14.553016 11.019544
8.754609 0.679322 25.062862 14.438846 10.624016
8.825001 0.672764 24.681284 14.255187 10.426097
8.904235 0.665474 24.468511 13.963576 10.504935
8.982827 0.658283 24.358600 13.587413 10.771187
9.061070 0.651148 24.143309 13.163688 10.979621
9.141032 0.643959 23.685857 12.783746 10.902111
9.220991 0.636944 23.036603 12.529007 10.507596
9.295726 0.630596 22.187709 12.339666 9.848043
9.371761 0.624399 21.335367 12.146833 9.188534
9.450833 0.618186 20.672409 12.012595 8.659814
9.531074 0.612049 20.174032 11.959346 8.214686
9.615896 0.605699 19.770225 11.952014 7.818211
9.706880 0.599015 19.388089 11.985918 7.402171
9.798018 0.592458 18.998949 12.080232 6.918717
9.892696 0.585777 18.746498 12.243138 6.503360
9.990357 0.578936 18.750860 12.419145 6.331715
10.088054 0.572040 18.990172 12.518336 6.471836
10.189041 0.564788 19.293159 12.495884 6.797275
10.290636 0.557383 19.487183 12.421210 7.065973
10.396213 0.549648 19.518783 12.362811 7.155972
10.492952 0.542575 19.388501 12.325542 7.062959
10.593710 0.535289 19.142420 12.271667 6.870753
10.697761 0.527873 18.879436 12.171702 6.707734
10.798552 0.520787 18.662920 12.022325 6.640595
10.892931 0.514214 18.490233 11.843258 6.646975
10.986648 0.507745 18.295575 11.642946 6.652629
11.083175 0.501162 18.030468 11.429580 6.600888
11.187644 0.494154 17.726884 11.197896 6.528988
11.282979 0.487880 17.306277 11.000555 6.305722
11.385907 0.481288 16.784039 10.809553 5.974486
11.497953 0.474349 16.204332 10.599165 5.605167
11.615891 0.467312 15.625709 10.379394 5.246315
11.734766 0.460473 15.079610 10.157871 4.921739
11.855308 0.453774 14.551771 9.945414 4.606357
11.984986 0.446819 14.065390 9.753824 4.311566
12.114232 0.440117 13.627531 9.610279 4.017252
12.248945 0.433330 13.305891 9.508876 3.797015
12.378971 0.426907 13.125966 9.430126 3.695840
12.496871 0.421127 13.057238 9.351159 3.706079
12.621821 0.415016 13.024788 9.267737 3.757051
12.748439 0.408839 12.994697 9.189952 3.804745
12.870781 0.402885 12.975521 9.118907 3.856614
12.990574 0.397058 12.971867 9.061813 3.910054
13.106627 0.391412 12.977914 9.027856 3.950058
13.226827 0.385560 12.999889 9.013244 3.986645
13.350248 0.379536 13.013677 8.997228 4.016449
13.479962 0.373207 12.972944 8.957272 4.015672
13.610962 0.366853 12.864662 8.889501 3.975161
13.736785 0.360817 12.682942 8.790665 3.892277
13.871581 0.354457 12.441694 8.648476 3.793218
14.009355 0.348100 12.142749 8.494220 3.648529
14.152220 0.341679 11.837835 8.360253 3.477582
14.299666 0.335213 11.586261 8.248409 3.337852
14.453982 0.328568 11.408684 8.139309 3.269375
14.620862 0.321471 11.286031 8.023503 3.262528
14.792707 0.314232 11.188122 7.908522 3.279600
14.960086 0.307239 11.066743 7.785588 3.281155
15.118954 0.300693 10.868884 7.663900 3.204984
15.288797 0.293841 10.623428 7.554297 3.069131
15.461826 0.287034 10.359772 7.439194 2.920578
15.626322 0.280729 10.057864 7.297007 2.760857
15.796609 0.274407 9.746594 7.128994 2.617600
15.956429 0.268664 9.448105 6.970266 2.477839
16.109094 0.263335 9.165476 6.822532 2.342944
16.270811 0.257858 8.899806 6.666283 2.233523
16.440102 0.252288 8.655312 6.498026 2.157286
16.611863 0.246789 8.410157 6.326001 2.084156
16.799071 0.240967 8.160473 6.155482 2.004991
16.995132 0.235060 7.905308 5.995788 1.909520
17.191552 0.229332 7.657817 5.842890 1.814927
17.391444 0.223679 7.432195 5.686349 1.745846
17.591713 0.218179 7.226209 5.533266 1.692943
17.800787 0.212587 7.043553 5.376088 1.667465
18.017543 0.206932 6.861984 5.212275 1.649709
18.238326 0.201328 6.660947 5.037159 1.623788
18.458770 0.195911 6.430354 4.856390 1.573964
18.676515 0.190762 6.183187 4.684368 1.498819
18.895726 0.185779 5.952528 4.524140 1.428388
19.108043 0.181129 5.746523 4.384738 1.361785
19.300253 0.177062 5.534358 4.253235 1.281123
19.504429 0.172903 5.312449 4.115192 1.197257
19.720801 0.168684 5.116180 3.983954 1.132226
19.881157 0.165675 4.946478 3.892810 1.053668
20.000000 0.163505 4.869320 3.826488 1.042832


==> TGV_g8_p4.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.020307 0.999964 0.020343
0.766427 0.997068 1.072272 1.060436 0.011836
1.400877 0.994373 1.240830 1.223843 0.016987
2.000250 0.991327 1.490527 1.509783 -0.019256
2.457823 0.988465 1.826125 1.843153 -0.017028
2.831982 0.985631 2.223217 2.210107 0.013110
3.194330 0.982325 2.626171 2.669188 -0.043017
3.452679 0.979519 3.172846 3.081844 0.091002
3.698282 0.976329 3.840544 3.573408 0.267136
3.925159 0.972714 4.686478 4.123822 0.562656
4.140063 0.968565 5.495858 4.731557 0.764301
4.303301 0.964921 6.302829 5.287558 1.015271
4.450115 0.961237 7.111849 5.893025 1.218824
4.594685 0.957150 7.956012 6.480636 1.475376
4.728585 0.952929 8.734386 6.939657 1.794729
4.856144 0.948586 9.327790 7.372721 1.955069
4.978558 0.944185 9.791719 7.806638 1.985081
5.091400 0.939948 10.226100 8.191970 2.034130
5.215501 0.935099 10.631873 8.556241 2.075632
5.348851 0.929684 11.009566 8.879009 2.130557
5.487559 0.923867 11.303626 9.154653 2.148973
5.621007 0.918148 11.518016 9.409042 2.108974
5.754281 0.912347 11.712713 9.685396 2.027317
5.888713 0.906390 11.971483 9.986705 1.984778
6.030336 0.899955 12.338786 10.350620 1.988166
6.169834 0.893383 12.831382 10.741434 2.089948
6.303935 0.886790 13.404264 11.136090 2.268174
6.434615 0.880073 14.018133 11.538575 2.479558
6.562315 0.873208 14.673392 11.955073 2.718319
6.685326 0.866278 15.406469 12.382937 3.023532
6.807589 0.859038 16.162198 12.854078 3.308120
6.922534 0.851902 16.871864 13.334871 3.536993
7.029069 0.845025 17.550847 13.795272 3.755575
7.134839 0.837929 18.317209 14.236609 4.080600
7.237643 0.830699 19.280391 14.603154 4.677237
7.333448 0.823570 20.394260 14.907034 5.487226
7.421619 0.816629 21.440857 15.155573 6.285284
7.505221 0.809759 22.181371 15.384712 6.796659
7.582851 0.803218 22.604029 15.745205 6.858824
7.653707 0.797173 22.846879 16.153687 6.693192
7.726095 0.790945 23.005860 16.568385 6.437475
7.789818 0.785431 23.160174 16.913639 6.246535
7.852780 0.779943 23.423424 17.237324 6.186100
7.908280 0.775026 23.926429 17.503598 6.422831
7.968846 0.769529 24.530634 17.732231 6.798403
8.032984 0.763554 25.093336 17.894831 7.198505
8.101470 0.757050 25.609521 18.017802 7.591719
8.171391 0.750263 26.167088 18.082422 8.084666
8.239816 0.743475 26.530030 18.063368 8.466662
8.311032 0.736370 26.538501 17.983997 8.554504
8.380520 0.729472 26.311725 17.867717 8.444008
8.445775 0.723076 25.971702 17.754897 8.216805
8.505263 0.717323 25.629381 17.669702 7.959679
8.563595 0.711752 25.268624 17.596213 7.672411
8.626531 0.705832 24.855512 17.542647 7.312865
8.692047 0.699780 24.463488 17.505524 6.957964
8.759979 0.693590 24.190138 17.397812 6.792326
8.830988 0.687176 23.958516 17.154141 6.804375
8.901834 0.680846 23.605068 16.805893 6.799175
8.975384 0.674395 23.137432 16.401631 6.735801
9.047642 0.668195 22.617311 16.026444 6.590867
9.120016 0.662128 22.106810 15.750789 6.356021
9.196352 0.655867 21.679627 15.592452 6.087175
9.272653 0.649719 21.298292 15.522843 5.775449
9.348196 0.643740 20.934795 15.506280 5.428515
9.422120 0.637986 20.645646 15.549301 5.096345
9.496007 0.632297 20.475563 15.593366 4.882197
9.571032 0.626552 20.342581 15.518931 4.823650
9.644461 0.620972 20.237246 15.455005 4.782241
9.722759 0.615038 20.268102 15.405612 4.862490
9.802341 0.608973 20.334670 15.325455 5.009215
9.885751 0.602609 20.280505 15.297076 4.983429
9.968722 0.596319 20.165607 15.337716 4.827891
10.050824 0.590126 20.103769 15.361057 4.742712
10.135153 0.583773 20.068949 15.317523 4.751426
10.221392 0.577290 20.035514 15.289585 4.745929
10.309379 0.570683 20.077822 15.345618 4.732204
10.401959 0.563695 20.215402 15.423981 4.791421
10.493094 0.556756 20.354141 15.441569 4.912572
10.582727 0.549898 20.373226 15.402302 4.970924
10.673779 0.542952 20.250577 15.315489 4.935088
10.763847 0.536144 20.035881 15.144318 4.891563
10.850646 0.529664 19.763156 14.881958 4.881198
10.937580 0.523268 19.459753 14.572918 4.886835
11.018302 0.517429 19.129774 14.311534 4.818240
11.100594 0.511575 18.817332 14.087652 4.729680
11.183616 0.505764 18.487912 13.885805 4.602107
11.264465 0.500214 18.102827 13.711692 4.391135
11.344867 0.494818 17.729305 13.590278 4.139027
11.423337 0.489652 17.434592 13.514331 3.920261
11.508612 0.484113 17.239405 13.453079 3.786326
11.595296 0.478535 17.088499 13.366803 3.721696
11.684574 0.472837 16.946786 13.241482 3.705304
11.776419 0.467025 16.782426 13.071299 3.711127
11.872315 0.461022 16.554882 12.842333 3.712549
11.973592 0.454784 16.251038 12.579308 3.671730
12.071677 0.448873 15.877542 12.339329 3.538213
12.173470 0.442884 15.485176 12.078546 3.406630
12.275188 0.437055 15.053515 11.800545 3.252970
12.380046 0.431223 14.622187 11.537948 3.084239
12.481985 0.425716 14.193685 11.297835 2.895850
12.585781 0.420273 13.770070 11.038853 2.731217
12.692123 0.414865 13.366712 10.741538 2.625174
12.797926 0.409639 12.986030 10.448380 2.537650
12.905991 0.404451 12.617573 10.190307 2.427266
13.019524 0.399154 12.263676 9.939138 2.324538
13.136504 0.393850 11.938668 9.700215 2.238453
13.248819 0.388889 11.647728 9.499385 2.148343
13.357415 0.384201 11.370867 9.294784 2.076083
13.470968 0.379416 11.080203 9.048648 2.031555
13.589359 0.374564 10.775025 8.809391 1.965634
13.708102 0.369835 10.466571 8.620036 1.846535
13.822687 0.365406 10.148289 8.466720 1.681569
13.944617 0.360834 9.846568 8.301829 1.544739
14.072909 0.356167 9.572797 8.133516 1.439281
14.204834 0.351493 9.357114 7.997712 1.359402
14.333058 0.347039 9.199971 7.883124 1.316847
14.458472 0.342743 9.079659 7.780964 1.298695
14.590933 0.338259 8.985250 7.675121 1.310129
14.718173 0.333993 8.879942 7.565326 1.314616
14.847999 0.329698 8.757876 7.467613 1.290263
14.967769 0.325796 8.617764 7.384652 1.233112
15.089349 0.321899 8.462507 7.297608 1.164899
15.209950 0.318110 8.298515 7.197408 1.101107
15.330689 0.314389 8.148046 7.099268 1.048778
15.456450 0.310579 8.012964 7.015468 0.997496
15.585468 0.306733 7.890844 6.927972 0.962872
15.716476 0.302885 7.779407 6.813849 0.965558
15.853276 0.298921 7.678827 6.689863 0.988964
15.989429 0.295025 7.583257 6.570391 1.012866
16.130926 0.291025 7.466990 6.438510 1.028480
16.279635 0.286899 7.310099 6.290548 1.019551
16.422572 0.283031 7.112935 6.146036 0.966899
16.572253 0.279094 6.908350 6.004650 0.903700
16.726617 0.275154 6.705606 5.873815 0.831791
16.884798 0.271235 6.515651 5.757184 0.758467
17.050052 0.267252 6.348528 5.641005 0.707523
17.216324 0.263342 6.190587 5.524830 0.665757
17.388295 0.259400 6.043992 5.405135 0.638857
17.565217 0.255435 5.918920 5.282396 0.636524
17.746195 0.251456 5.808685 5.165901 0.642784
17.928248 0.247527 5.693085 5.063879 0.629206
18.104718 0.243802 5.563440 4.981978 0.581462
18.280564 0.240177 5.437342 4.908643 0.528699
18.453741 0.236686 5.329250 4.841713 0.487537
18.625385 0.233286 5.237634 4.764602 0.473032
18.794649 0.229990 5.154069 4.719794 0.434275
18.959806 0.226823 5.069301 4.658507 0.410794
19.122741 0.223753 4.980752 4.587266 0.393486
19.284110 0.220766 4.902831 4.544569 0.358262
19.447811 0.217777 4.836456 4.491915 0.344541
19.611381 0.214830 4.782450 4.434969 0.347481
19.778686 0.211843 4.744513 4.363203 0.381310
19.904854 0.209609 4.702993 4.315267 0.387726
20.000000 0.207940 4.678323 4.293642 0.384681


==> TGV_g8_p5.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.020307 0.999967 0.020340
0.766423 0.997068 1.072270 1.060460 0.011810
1.400876 0.994373 1.240756 1.223903 0.016853
2.000108 0.991328 1.489565 1.509450 -0.019885
2.455896 0.988480 1.822516 1.840757 -0.018241
2.826790 0.985678 2.212597 2.202088 0.010509
3.185137 0.982429 2.599363 2.648453 -0.049090
3.441023 0.979691 3.094326 3.050130 0.044196
3.685245 0.976626 3.661514 3.531637 0.129877
3.905612 0.973312 4.394741 4.084959 0.309782
4.111827 0.969596 5.198445 4.718070 0.480375
4.302417 0.965577 6.005860 5.403330 0.602530
4.473639 0.961447 6.792806 6.107022 0.685784
4.618700 0.957520 7.559234 6.713887 0.845347
4.746108 0.953724 8.238386 7.224561 1.013825
4.857802 0.950133 8.821486 7.656509 1.164977
4.967344 0.946406 9.273817 8.063753 1.210064
5.068313 0.942813 9.689269 8.410157 1.279112
5.178682 0.938727 10.075857 8.765974 1.309883
5.299347 0.934083 10.443963 9.126514 1.317449
5.424377 0.929104 10.752380 9.444551 1.307829
5.543847 0.924225 10.994751 9.715131 1.279620
5.668437 0.919042 11.218693 10.012688 1.206005
5.794002 0.913701 11.505960 10.320882 1.185078
5.917192 0.908309 11.866661 10.641338 1.225323
6.041228 0.902700 12.276395 11.003349 1.273046
6.161148 0.897079 12.739335 11.383180 1.356155
6.277479 0.891414 13.251708 11.782007 1.469701
6.389601 0.885726 13.759618 12.155968 1.603650
6.495315 0.880174 14.218995 12.501916 1.717079
6.603298 0.874332 14.633336 12.857601 1.775735
6.709383 0.868427 15.034986 13.180695 1.854291
6.813071 0.862505 15.371363 13.467514 1.903849
6.913832 0.856643 15.629480 13.782826 1.846654
7.012721 0.850803 15.924975 14.174011 1.750964
7.106331 0.845147 16.409147 14.588570 1.820577
7.198913 0.839347 17.093507 15.036629 2.056878
7.289010 0.833438 17.894854 15.537485 2.357369
7.380449 0.827165 18.686648 16.101471 2.585177
7.470255 0.820737 19.444273 16.673193 2.771080
7.555219 0.814421 20.081053 17.119073 2.961980
7.637896 0.808114 20.530522 17.453112 3.077410
7.718180 0.801876 20.923021 17.814508 3.108513
7.794465 0.795829 21.407327 18.232435 3.174892
7.869521 0.789726 21.946697 18.638438 3.308259
7.938941 0.783939 22.464685 18.957514 3.507171
8.007426 0.778109 22.996635 19.260471 3.736164
8.076135 0.772108 23.617210 19.547541 4.069669
8.140954 0.766284 24.246626 19.806561 4.440065
8.205822 0.760317 24.723336 20.118247 4.605089
8.257401 0.755488 25.094674 20.344810 4.749864
8.304572 0.751024 25.284312 20.491271 4.793041
8.355863 0.746152 25.358077 20.630579 4.727498
8.409952 0.741003 25.480129 20.791788 4.688341
8.464912 0.735733 25.671609 20.876560 4.795049
8.520881 0.730325 25.738088 20.878688 4.859400
8.578274 0.724792 25.689503 20.984246 4.705257
8.635150 0.719317 25.758426 21.175708 4.582718
8.691746 0.713831 26.045068 21.337596 4.707472
8.746278 0.708463 26.459675 21.442690 5.016985
8.801468 0.702944 26.758104 21.508298 5.249806
8.856948 0.697359 26.896322 21.542040 5.354282
8.908726 0.692127 26.913814 21.422844 5.490970
8.959980 0.686960 26.791254 21.181982 5.609272
9.012515 0.681699 26.661448 21.022479 5.638969
9.064924 0.676468 26.555659 20.928253 5.627406
9.116105 0.671384 26.372354 20.855455 5.516899
9.169814 0.666095 26.075270 20.773497 5.301773
9.226667 0.660573 25.737274 20.579357 5.157917
9.282801 0.655190 25.477373 20.370006 5.107367
9.341357 0.649616 25.295927 20.204253 5.091674
9.401876 0.643895 25.094458 20.030329 5.064129
9.459325 0.638515 24.883313 19.909414 4.973899
9.517437 0.633112 24.660435 19.759233 4.901202
9.579072 0.627441 24.458784 19.584862 4.873922
9.639806 0.621889 24.345495 19.455726 4.889769
9.699074 0.616486 24.235504 19.388020 4.847484
9.757680 0.611176 24.083538 19.350938 4.732600
9.818115 0.605735 23.954202 19.314703 4.639499
9.878705 0.600305 23.864064 19.297575 4.566489
9.942858 0.594572 23.803968 19.307318 4.496650
10.007049 0.588849 23.771825 19.327945 4.443880
10.071318 0.583121 23.775868 19.366304 4.409564
10.135287 0.577415 23.819088 19.432329 4.386759
10.198952 0.571721 23.928238 19.518581 4.409657
10.268255 0.565484 24.067928 19.568093 4.499835
10.339149 0.559068 24.103144 19.499095 4.604049
10.408907 0.552771 23.925582 19.390627 4.534955
10.481583 0.546289 23.649534 19.344529 4.305005
10.554779 0.539835 23.395379 19.284615 4.110764
10.628119 0.533433 23.156149 19.106345 4.049804
10.701554 0.527090 22.915944 18.859796 4.056148
10.775802 0.520742 22.729155 18.670190 4.058965
10.848984 0.514524 22.573650 18.563714 4.009936
10.922308 0.508340 22.375174 18.476027 3.899147
10.996762 0.502125 22.142929 18.350936 3.791993
11.069323 0.496133 21.835377 18.139519 3.695858
11.142907 0.490158 21.398451 17.872202 3.526249
11.217786 0.484220 20.905660 17.594457 3.311203
11.288048 0.478780 20.392644 17.283513 3.109131
11.362048 0.473188 19.865165 16.899129 2.966036
11.439080 0.467529 19.283068 16.481138 2.801930
11.517391 0.461956 18.695493 16.050139 2.645354
11.595120 0.456590 18.110438 15.571307 2.539131
11.676047 0.451181 17.507746 15.042396 2.465350
11.755672 0.446049 16.838526 14.559097 2.279429
11.839395 0.440867 16.187990 14.114490 2.073500
11.925442 0.435744 15.614836 13.717888 1.896948
12.013159 0.430692 15.132215 13.354390 1.777825
12.101711 0.425741 14.691912 13.001432 1.690480
12.192592 0.420806 14.255114 12.641380 1.613734
12.290080 0.415672 13.847113 12.319943 1.527170
12.389941 0.410559 13.487337 12.076405 1.410932
12.489098 0.405607 13.145647 11.857684 1.287963
12.592539 0.400572 12.800602 11.596218 1.204384
12.696682 0.395642 12.463697 11.329420 1.134277
12.803836 0.390696 12.159378 11.051630 1.107748
12.912068 0.385821 11.858151 10.773637 1.084514
13.023629 0.380923 11.561724 10.498129 1.063595
13.133476 0.376222 11.260369 10.254896 1.005473
13.246879 0.371496 10.973960 10.048916 0.925044
13.362479 0.366798 10.705871 9.844311 0.861560
13.480698 0.362109 10.454690 9.632769 0.821921
13.600219 0.357478 10.222686 9.463910 0.758776
13.721728 0.352869 10.020944 9.342019 0.678925
13.841500 0.348411 9.837420 9.221767 0.615653
13.960360 0.344066 9.660393 9.045493 0.614900
14.079197 0.339801 9.486126 8.846435 0.639691
14.198960 0.335579 9.307026 8.638223 0.668803
14.320889 0.331365 9.122976 8.453500 0.669476
14.445663 0.327139 8.952203 8.300802 0.651401
14.566753 0.323112 8.806046 8.182505 0.623541
14.692691 0.318982 8.692133 8.072856 0.619277
14.816390 0.314975 8.580023 7.959609 0.620414
14.940542 0.311007 8.463750 7.861081 0.602669
15.068286 0.306980 8.345710 7.768015 0.577695
15.200239 0.302880 8.220814 7.667164 0.553650
15.333205 0.298813 8.095848 7.565029 0.530819
15.470227 0.294683 7.988629 7.469051 0.519578
15.610926 0.290494 7.900043 7.389187 0.510856
15.752417 0.286324 7.822330 7.312690 0.509640
15.897469 0.282089 7.755746 7.237895 0.517851
16.040042 0.277959 7.692194 7.168109 0.524085
16.184160 0.273819 7.622340 7.094292 0.528048
16.317877 0.270017 7.538696 7.004323 0.534373
16.451172 0.266271 7.449299 6.914865 0.534434
16.594721 0.262284 7.349981 6.829934 0.520047
16.743896 0.258203 7.241181 6.743534 0.497647
16.895528 0.254116 7.139323 6.653236 0.486087
17.038437 0.250317 7.028658 6.567249 0.461409
17.194347 0.246240 6.906568 6.483121 0.423447
17.357105 0.242064 6.787025 6.414754 0.372271
17.515473 0.238067 6.686627 6.348411 0.338216
17.682384 0.233908 6.592256 6.253545 0.338711
17.854049 0.229697 6.475780 6.150864 0.324916
18.023787 0.225617 6.338371 6.053385 0.284986
18.187152 0.221780 6.202749 5.960150 0.242599
18.346636 0.218108 6.082818 5.866292 0.216526
18.507867 0.214464 5.964796 5.755760 0.209036
18.670507 0.210864 5.848674 5.657514 0.191160
18.833950 0.207313 5.741261 5.568518 0.172743
18.997946 0.203814 5.636935 5.483553 0.153382
19.158010 0.200463 5.534420 5.399424 0.134996
19.317556 0.197181 5.439173 5.315509 0.123664
19.475379 0.193990 5.345737 5.227935 0.117802
19.644045 0.190637 5.247528 5.131022 0.116506
19.820255 0.187203 5.136129 5.025407 0.110722
20.000000 0.183781 5.077427 4.912312 0.165115


==> TGV_g8_p6.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.020307 0.999967 0.020340
0.766423 0.997068 1.072270 1.060461 0.011809
1.400875 0.994373 1.240746 1.223892 0.016854
2.000074 0.991328 1.489288 1.509456 -0.020168
2.455178 0.988485 1.821218 1.840325 -0.019107
2.824473 0.985698 2.208503 2.199156 0.009347
3.180774 0.982475 2.587523 2.641563 -0.054040
3.434195 0.979782 3.058193 3.038369 0.019824
3.675784 0.976799 3.578474 3.518570 0.059904
3.892584 0.973630 4.250289 4.067242 0.183047
4.092369 0.970159 4.999683 4.682830 0.316853
4.276104 0.966440 5.681131 5.361555 0.319576
4.411289 0.963365 6.359803 5.937774 0.422029
4.538844 0.960174 6.982533 6.503973 0.478560
4.655734 0.956964 7.617103 7.011305 0.605798
4.764046 0.953742 8.177864 7.469229 0.708635
4.868127 0.950451 8.634839 7.902941 0.731898
4.967209 0.947163 9.042240 8.297219 0.745021
5.069154 0.943635 9.421145 8.669182 0.751963
5.175600 0.939801 9.799835 9.022634 0.777201
5.286387 0.935652 10.170919 9.369513 0.801406
5.397343 0.931344 10.496993 9.690172 0.806821
5.502361 0.927150 10.761844 9.940201 0.821643
5.612687 0.922653 10.981941 10.174218 0.807723
5.723129 0.918059 11.226734 10.404602 0.822132
5.834913 0.913298 11.514986 10.684250 0.830736
5.944787 0.908488 11.859323 11.020913 0.838410
6.054946 0.903513 12.265677 11.390601 0.875076
6.164639 0.898376 12.748276 11.793882 0.954394
6.270679 0.893199 13.280921 12.185628 1.095293
6.374803 0.887909 13.782275 12.550727 1.231548
6.475328 0.882623 14.214845 12.883314 1.331531
6.573399 0.877323 14.530256 13.143524 1.386732
6.665853 0.872242 14.700668 13.335330 1.365338
6.756810 0.867212 14.772945 13.554470 1.218475
6.847619 0.862172 14.865188 13.836622 1.028566
6.936490 0.857196 15.053685 14.131771 0.921914
7.025096 0.852154 15.365927 14.430627 0.935300
7.115400 0.846887 15.816792 14.800734 1.016058
7.203296 0.841584 16.417873 15.236257 1.181616
7.290694 0.836095 17.079799 15.765848 1.313951
7.372420 0.830752 17.767299 16.367596 1.399703
7.449797 0.825495 18.443062 16.949593 1.493469
7.528503 0.819958 19.038214 17.478136 1.560078
7.605879 0.814352 19.555995 17.957600 1.598395
7.682679 0.808651 20.006259 18.413331 1.592928
7.759700 0.802812 20.447307 18.861449 1.585858
7.835016 0.796971 20.933780 19.321696 1.612084
7.909527 0.791051 21.451491 19.808776 1.642715
7.981146 0.785216 22.030242 20.314958 1.715284
8.048956 0.779532 22.725090 20.801060 1.924030
8.114203 0.773877 23.561136 21.282998 2.278138
8.179646 0.767985 24.466612 21.793390 2.673222
8.238708 0.762454 25.299483 22.119270 3.180213
8.292504 0.757279 25.876233 22.359049 3.517184
8.346220 0.752022 26.325479 22.702562 3.622917
8.392091 0.747447 26.769192 23.005177 3.764015
8.436354 0.742974 26.979661 23.227051 3.752610
8.476257 0.738932 27.008482 23.445630 3.562852
8.518046 0.734700 27.108785 23.741399 3.367386
8.561692 0.730247 27.361057 24.014036 3.347021
8.605554 0.725722 27.606714 24.160100 3.446614
8.649343 0.721173 27.744611 24.199829 3.544782
8.695418 0.716373 27.858463 24.251521 3.606942
8.742037 0.711490 27.929046 24.243599 3.685447
8.789638 0.706505 27.910830 24.123605 3.787225
8.837046 0.701546 27.957811 24.127503 3.830308
8.884689 0.696540 28.028163 24.115225 3.912938
8.931764 0.691591 28.022193 24.115358 3.906835
8.979307 0.686597 27.985301 24.013063 3.972238
9.023063 0.682010 27.924489 23.848410 4.076079
9.069526 0.677150 27.842834 23.603470 4.239364
9.114616 0.672451 27.552707 23.229214 4.323493
9.162258 0.667569 27.013043 22.852841 4.160202
9.212533 0.662532 26.447422 22.540080 3.907342
9.264995 0.657380 25.933104 22.189669 3.743435
9.316839 0.652389 25.457954 21.844528 3.613426
9.369144 0.647437 25.111452 21.607151 3.504301
9.420738 0.642605 24.870265 21.460287 3.409978
9.472123 0.637833 24.635648 21.303839 3.331809
9.523549 0.633107 24.351207 21.127739 3.223468
9.577124 0.628245 24.069404 20.956581 3.112823
9.631510 0.623363 23.838473 20.838299 3.000174
9.688406 0.618297 23.636839 20.738397 2.898442
9.746264 0.613192 23.455230 20.693475 2.761755
9.805272 0.608018 23.338894 20.694034 2.644860
9.865771 0.602732 23.317941 20.795388 2.522553
9.927327 0.597346 23.406832 20.992393 2.414439
9.988893 0.591926 23.606941 21.210684 2.396257
10.050833 0.586413 23.866971 21.386634 2.480337
10.115364 0.580607 24.078489 21.478723 2.599766
10.179577 0.574788 24.190999 21.487437 2.703562
10.245524 0.568799 24.210352 21.508147 2.702205
10.312994 0.562676 24.174814 21.570705 2.604109
10.379673 0.556638 24.061316 21.562642 2.498674
10.445882 0.550686 23.831840 21.428698 2.403142
10.514219 0.544614 23.517740 21.164717 2.353023
10.582962 0.538596 23.163969 20.868142 2.295827
10.652723 0.532583 22.836883 20.616434 2.220449
10.723020 0.526602 22.586624 20.401686 2.184938
10.791354 0.520842 22.344168 20.165187 2.178981
10.861298 0.515016 22.052947 19.914817 2.138130
10.928458 0.509504 21.702292 19.683635 2.018657
10.998488 0.503852 21.336181 19.437656 1.898525
11.068676 0.498285 20.995092 19.182248 1.812844
11.139172 0.492776 20.685586 18.888878 1.796708
11.210875 0.487255 20.367768 18.587119 1.780649
11.282546 0.481825 20.058117 18.314682 1.743435
11.354768 0.476432 19.775882 18.061622 1.714260
11.426793 0.471128 19.477714 17.784968 1.692746
11.496237 0.466099 19.113710 17.484508 1.629202
11.568652 0.460960 18.696724 17.172839 1.523885
11.642122 0.455871 18.265212 16.885639 1.379573
11.716219 0.450853 17.886731 16.627227 1.259504
11.788496 0.446053 17.543049 16.387717 1.155332
11.861030 0.441327 17.204707 16.145826 1.058881
11.936258 0.436520 16.883275 15.902850 0.980425
12.012413 0.431742 16.596478 15.671071 0.925407
12.088874 0.427022 16.325322 15.418830 0.906492
12.170492 0.422065 16.027062 15.125986 0.901076
12.253539 0.417125 15.654014 14.781963 0.872051
12.338046 0.412229 15.198153 14.374764 0.823389
12.425518 0.407324 14.721065 13.961243 0.759822
12.510126 0.402730 14.268973 13.613338 0.655635
12.598071 0.398091 13.880191 13.278060 0.602131
12.688795 0.393431 13.515544 12.947124 0.568420
12.784516 0.388642 13.173338 12.638864 0.534474
12.882002 0.383886 12.838524 12.336558 0.501966
12.981858 0.379141 12.514013 12.041378 0.472635
13.082314 0.374486 12.213369 11.778940 0.434429
13.183005 0.369929 11.935256 11.540195 0.395061
13.284483 0.365438 11.663376 11.280213 0.383163
13.384130 0.361132 11.400285 11.027751 0.372534
13.487214 0.356771 11.175874 10.821757 0.354117
13.591523 0.352440 10.974257 10.663762 0.310495
13.698471 0.348078 10.771089 10.487450 0.283639
13.807945 0.343699 10.546026 10.268483 0.277543
13.918756 0.339366 10.315663 10.071708 0.243955
14.031961 0.335033 10.107176 9.917111 0.190065
14.146258 0.330744 9.913500 9.767750 0.145750
14.259109 0.326589 9.725473 9.607822 0.117651
14.372859 0.322479 9.549516 9.446711 0.102805
14.489782 0.318329 9.387062 9.293168 0.093894
14.608608 0.314181 9.237878 9.142376 0.095502
14.725567 0.310161 9.086808 8.979822 0.106986
14.845409 0.306112 8.910471 8.789811 0.120660
14.967941 0.302063 8.711694 8.599138 0.112556
15.094047 0.297990 8.527070 8.422482 0.104588
15.223523 0.293890 8.367603 8.260483 0.107120
15.356810 0.289745 8.218569 8.116900 0.101669
15.492351 0.285605 8.069117 7.979552 0.089565
15.628504 0.281524 7.919697 7.835950 0.083747
15.767238 0.277441 7.772332 7.698967 0.073365
15.908945 0.273350 7.627245 7.568575 0.058670
16.051692 0.269306 7.480045 7.438478 0.041567
16.197472 0.265257 7.332449 7.313418 0.019031
16.345866 0.261217 7.185870 7.174328 0.011542
16.496460 0.257200 7.036733 7.029091 0.007642
16.646780 0.253277 6.882608 6.883872 -0.001264
16.796254 0.249463 6.729440 6.752756 -0.023316
16.945616 0.245736 6.582077 6.625021 -0.042944
17.097693 0.242023 6.437432 6.487653 -0.050221
17.253068 0.238314 6.292591 6.351671 -0.059080
17.407176 0.234720 6.147961 6.229162 -0.081201
17.564037 0.231145 6.009977 6.101644 -0.091667
17.724857 0.227560 5.872366 5.955144 -0.082778
17.885581 0.224064 5.726058 5.797587 -0.071529
18.046728 0.220649 5.577024 5.636496 -0.059472
18.207237 0.217337 5.433214 5.488394 -0.055180
18.368380 0.214096 5.295993 5.354210 -0.058217
18.529900 0.210929 5.162080 5.226824 -0.064744
18.690557 0.207859 5.031860 5.103746 -0.071886
18.849093 0.204906 4.904911 4.978517 -0.073606
19.005820 0.202061 4.779458 4.852193 -0.072735
19.164177 0.199259 4.656333 4.727379 -0.071046
19.320825 0.196560 4.533409 4.613672 -0.080263
19.485798 0.193792 4.416573 4.500999 -0.084426
19.655319 0.191021 4.304333 4.385672 -0.081339
19.826713 0.188289 4.198204 4.271566 -0.073362
20.000000 0.185594 4.147024 4.163571 -0.016547


==> TGV_g8_p7.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.020307 0.999967 0.020340
0.766423 0.997068 1.072270 1.060461 0.011809
1.400875 0.994373 1.240744 1.223895 0.016849
2.000066 0.991328 1.489204 1.509443 -0.020239
2.454942 0.988486 1.820799 1.839998 -0.019199
2.823647 0.985705 2.207180 2.198025 0.009155
3.179166 0.982492 2.583416 2.638782 -0.055366
3.431276 0.979818 3.043241 3.031263 0.011978
3.671557 0.976873 3.533120 3.511851 0.021269
3.886046 0.973793 4.155244 4.076853 0.078391
4.081585 0.970484 4.861367 4.712460 0.148907
4.258185 0.967009 5.579348 5.377540 0.201808
4.412613 0.963558 6.262149 6.009488 0.252661
4.544244 0.960292 6.899257 6.572134 0.327123
4.657633 0.957219 7.475190 7.088132 0.387058
4.760176 0.954239 7.968307 7.544594 0.423713
4.858149 0.951228 8.400118 7.973338 0.426780
4.954659 0.948113 8.803632 8.385826 0.417806
5.052807 0.944801 9.193534 8.784196 0.409338
5.153502 0.941257 9.583342 9.164263 0.419079
5.254958 0.937537 9.954196 9.511488 0.442708
5.355077 0.933733 10.263058 9.804818 0.458240
5.454714 0.929849 10.502472 10.070119 0.432353
5.555054 0.925857 10.708967 10.310546 0.398421
5.654942 0.921808 10.918257 10.538521 0.379736
5.753838 0.917719 11.163388 10.803157 0.360231
5.852826 0.913525 11.455962 11.105716 0.350246
5.951615 0.909223 11.789738 11.426799 0.362939
6.050435 0.904788 12.164179 11.784092 0.380087
6.147995 0.900265 12.577692 12.186484 0.391208
6.244099 0.895654 13.020823 12.616985 0.403838
6.338281 0.890974 13.483664 13.049539 0.434125
6.430964 0.886206 13.925122 13.453440 0.471682
6.520612 0.881453 14.318428 13.828524 0.489904
6.609843 0.876601 14.654623 14.189941 0.464682
6.699443 0.871625 14.936911 14.495655 0.441256
6.787626 0.866643 15.163006 14.702575 0.460431
6.874583 0.861667 15.352084 14.867497 0.484587
6.960789 0.856674 15.559347 15.080532 0.478815
7.045848 0.851674 15.826298 15.352691 0.473607
7.128192 0.846739 16.137656 15.617557 0.520099
7.209169 0.841791 16.481307 15.949353 0.531954
7.286808 0.836936 16.925531 16.417513 0.508018
7.362213 0.832077 17.499990 16.942727 0.557263
7.437911 0.827021 18.153913 17.540574 0.613339
7.510809 0.821961 18.794220 18.129022 0.665198
7.573857 0.817440 19.369439 18.630527 0.738912
7.637051 0.812792 19.813823 19.082487 0.731336
7.699907 0.808074 20.212224 19.436102 0.776122
7.765774 0.803036 20.593271 19.803277 0.789994
7.832619 0.797826 21.000397 20.216409 0.783988
7.900214 0.792449 21.460370 20.665657 0.794713
7.966150 0.787080 21.992900 21.135425 0.857475
8.032049 0.781576 22.558854 21.616525 0.942329
8.096313 0.776069 23.109798 22.087650 1.022148
8.159393 0.770540 23.583437 22.548385 1.035052
8.219525 0.765172 24.017463 22.991450 1.026013
8.275227 0.760108 24.498584 23.489788 1.008796
8.326778 0.755319 24.972144 23.900911 1.071233
8.373903 0.750868 25.332691 24.110270 1.222421
8.418446 0.746611 25.668344 24.284471 1.383873
8.464549 0.742143 26.044798 24.519518 1.525280
8.510939 0.737578 26.308046 24.707062 1.600984
8.558654 0.732859 26.436542 24.941194 1.495348
8.605766 0.728177 26.655688 25.162269 1.493419
8.653078 0.723421 26.941140 25.286490 1.654650
8.699623 0.718695 27.144150 25.296628 1.847522
8.745632 0.714000 27.264968 25.314181 1.950787
8.791829 0.709268 27.307427 25.333203 1.974224
8.837760 0.704566 27.258752 25.335075 1.923677
8.882606 0.699989 27.229817 25.364200 1.865617
8.927788 0.695373 27.215551 25.252620 1.962931
8.974085 0.690653 27.254170 25.375241 1.878929
9.021041 0.685843 27.391941 25.541117 1.850824
9.068992 0.680904 27.409840 25.445962 1.963878
9.116524 0.676028 27.305753 25.443228 1.862525
9.165042 0.671069 27.249566 25.395918 1.853648
9.212920 0.666178 27.127960 25.088773 2.039187
9.260215 0.661388 26.722130 24.659295 2.062835
9.308113 0.656639 26.218229 24.326596 1.891633
9.352815 0.652284 25.815840 24.071954 1.743886
9.396073 0.648124 25.521082 23.876274 1.644808
9.440360 0.643905 25.349010 23.717715 1.631295
9.485188 0.639653 25.278855 23.567162 1.711693
9.531873 0.635231 25.275500 23.502790 1.772710
9.581019 0.630570 25.262307 23.442952 1.819355
9.632285 0.625718 25.190675 23.385853 1.804822
9.685719 0.620680 25.051940 23.342921 1.709019
9.739825 0.615616 24.855474 23.279867 1.575607
9.796100 0.610392 24.644211 23.156464 1.487747
9.854793 0.604991 24.442113 23.015753 1.426360
9.916559 0.599351 24.332114 22.966464 1.365650
9.978948 0.593663 24.358141 23.046205 1.311936
10.041621 0.587928 24.437598 23.176146 1.261452
10.103939 0.582209 24.518085 23.285247 1.232838
10.167251 0.576377 24.636386 23.361284 1.275102
10.229343 0.570624 24.750011 23.407010 1.343001
10.287717 0.565197 24.780623 23.384773 1.395850
10.347410 0.559652 24.716841 23.301954 1.414887
10.407922 0.554056 24.559769 23.171327 1.388442
10.469951 0.548367 24.299118 22.942805 1.356313
10.531186 0.542824 23.946851 22.632891 1.313960
10.593401 0.537281 23.580763 22.322722 1.258041
10.655660 0.531817 23.276099 22.104366 1.171733
10.716665 0.526522 23.055633 21.998713 1.056920
10.780647 0.521011 22.904990 21.890261 1.014729
10.845879 0.515424 22.800928 21.756223 1.044705
10.909270 0.510014 22.716239 21.648536 1.067703
10.973807 0.504526 22.633555 21.544720 1.088835
11.039065 0.498998 22.546360 21.434749 1.111611
11.104681 0.493461 22.468250 21.376375 1.091875
11.171820 0.487812 22.420424 21.372299 1.048125
11.238986 0.482170 22.361470 21.345038 1.016432
11.305278 0.476621 22.260838 21.280744 0.980094
11.369995 0.471233 22.125943 21.158736 0.967207
11.435233 0.465839 21.957405 20.964219 0.993186
11.500783 0.460465 21.762697 20.749548 1.013149
11.568202 0.454988 21.569869 20.541919 1.027950
11.631140 0.449921 21.360350 20.346284 1.014066
11.694880 0.444841 21.118115 20.136382 0.981733
11.756399 0.440001 20.806005 19.860560 0.945445
11.816664 0.435339 20.426074 19.509253 0.916821
11.876062 0.430836 19.980331 19.140490 0.839841
11.936874 0.426332 19.521535 18.774226 0.747309
11.995257 0.422110 19.044553 18.447103 0.597450
12.058887 0.417619 18.571200 18.101962 0.469238
12.127215 0.412920 18.105284 17.739729 0.365555
12.198097 0.408167 17.665926 17.367156 0.298770
12.270618 0.403421 17.239058 16.963624 0.275434
12.345515 0.398638 16.836486 16.589281 0.247205
12.420589 0.393952 16.494081 16.295638 0.198443
12.494877 0.389399 16.211016 16.045991 0.165025
12.570243 0.384855 15.958862 15.811638 0.147224
12.647273 0.380279 15.744205 15.613774 0.130431
12.724771 0.375731 15.577389 15.454415 0.122974
12.802108 0.371235 15.418713 15.300294 0.118419
12.879820 0.366767 15.247530 15.154570 0.092960
12.954545 0.362519 15.066943 14.999590 0.067353
13.028046 0.358392 14.848009 14.792943 0.055066
13.105030 0.354140 14.560284 14.510891 0.049393
13.187711 0.349674 14.206035 14.182451 0.023584
13.276427 0.345010 13.830493 13.823842 0.006651
13.360789 0.340698 13.428302 13.460985 -0.032683
13.450560 0.336241 13.035358 13.078411 -0.043053
13.546253 0.331632 12.657821 12.699113 -0.041292
13.642400 0.327135 12.294787 12.342862 -0.048075
13.738636 0.322763 11.941985 11.966043 -0.024058
13.836383 0.318449 11.603268 11.617482 -0.014214
13.936386 0.314158 11.284068 11.294753 -0.010685
14.035635 0.310017 10.984242 11.017480 -0.033238
14.133161 0.306053 10.700445 10.757675 -0.057230
14.232761 0.302108 10.421143 10.489701 -0.068558
14.333243 0.298234 10.141186 10.234397 -0.093211
14.434971 0.294418 9.875905 9.982981 -0.107076
14.537008 0.290688 9.628110 9.750376 -0.122266
14.643147 0.286902 9.409146 9.544150 -0.135004
14.750761 0.283146 9.209529 9.355290 -0.145761
14.861635 0.279356 9.023017 9.166232 -0.143215
14.971665 0.275672 8.833043 8.978057 -0.145014
15.084364 0.271979 8.634914 8.772063 -0.137149
15.198661 0.268321 8.427932 8.549620 -0.121688
15.310915 0.264819 8.215650 8.342160 -0.126510
15.426038 0.261316 8.010641 8.141685 -0.131044
15.542750 0.257855 7.804036 7.940141 -0.136105
15.662738 0.254390 7.590520 7.728930 -0.138410
15.786276 0.250923 7.374629 7.517920 -0.143291
15.912760 0.247475 7.169250 7.316188 -0.146938
16.040653 0.244084 6.984596 7.134318 -0.149722
16.164453 0.240883 6.809244 6.966971 -0.157727
16.292523 0.237653 6.638599 6.794446 -0.155847
16.425342 0.234389 6.474558 6.625745 -0.151187
16.560207 0.231154 6.319027 6.464206 -0.145179
16.701746 0.227839 6.174194 6.314902 -0.140708
16.846955 0.224515 6.033950 6.174362 -0.140412
16.998531 0.221124 5.899099 6.026030 -0.126931
17.154443 0.217713 5.766739 5.878767 -0.112028
17.311648 0.214353 5.633345 5.744521 -0.111176
17.470086 0.211045 5.500165 5.611985 -0.111820
17.630891 0.207768 5.368509 5.470581 -0.102072
17.793229 0.204540 5.235687 5.327976 -0.092289
17.957052 0.201364 5.103621 5.195159 -0.091538
18.120559 0.198275 4.974954 5.072255 -0.097301
18.283787 0.195269 4.848741 4.950364 -0.101623
18.447863 0.192324 4.722091 4.825923 -0.103832
18.614403 0.189415 4.593662 4.693424 -0.099762
18.784314 0.186529 4.465228 4.559463 -0.094235
18.956219 0.183691 4.338567 4.431537 -0.092970
19.130989 0.180888 4.214899 4.306639 -0.091740
19.307991 0.178131 4.096041 4.182749 -0.086708
19.487192 0.175417 3.984987 4.068394 -0.083407
19.667930 0.172753 3.883425 3.961452 -0.078027
19.838682 0.170299 3.789766 3.864863 -0.075097
20.000000 0.168033 3.744613 3.778220 -0.033607


==> TGV_g8_p8.dat <==
# time, K, physical dissipation, enstrophy, numerical dissipation
0.000000 1.000000 1.000000 1.000000 0.000000
0.020000 0.999925 1.008653 0.999967 0.008686
0.520000 0.998033 1.043094 1.026636 0.016458
1.103006 0.995689 1.152815 1.132102 0.020713
1.704120 0.992914 1.367483 1.349727 0.017756
2.276193 0.989673 1.659014 1.696697 -0.037683
2.684299 0.986816 2.027194 2.052244 -0.025050
3.010900 0.984088 2.424066 2.416704 0.007362
3.325468 0.980988 2.840963 2.855138 -0.014175
3.596083 0.977854 3.334538 3.340522 -0.005984
3.825906 0.974731 3.923724 3.893970 0.029754
4.025944 0.971529 4.566827 4.516721 0.050106
4.185944 0.968565 5.249657 5.103347 0.146310
4.337334 0.965399 5.867801 5.717877 0.149924
4.469560 0.962324 6.467239 6.287399 0.179840
4.582935 0.959443 7.023881 6.842992 0.180889
4.682316 0.956721 7.530469 7.307080 0.223389
4.774519 0.954032 7.978213 7.700965 0.277248
4.864012 0.951285 8.378814 8.088982 0.289832
4.953136 0.948420 8.751573 8.478475 0.273098
5.044119 0.945374 9.109572 8.875102 0.234470
5.138300 0.942095 9.460126 9.265945 0.194181
5.233655 0.938650 9.791262 9.615316 0.175946
5.328093 0.935127 10.079238 9.924275 0.154963
5.422245 0.931522 10.319407 10.198088 0.121319
5.516235 0.927846 10.532682 10.434952 0.097730
5.608003 0.924185 10.747877 10.664293 0.083584
5.699151 0.920474 10.977397 10.889411 0.087986
5.790117 0.916689 11.224327 11.100252 0.124075
5.880458 0.912843 11.498553 11.326046 0.172507
5.971621 0.908863 11.809509 11.605662 0.203847
6.063743 0.904726 12.161670 11.944558 0.217112
6.155429 0.900480 12.560447 12.336207 0.224240
6.246315 0.896127 12.986486 12.772042 0.214444
6.332848 0.891840 13.425178 13.211109 0.214069
6.420241 0.887371 13.845202 13.660627 0.184575
6.506957 0.882801 14.249152 14.095817 0.153335
6.592984 0.878141 14.602690 14.495742 0.106948
6.676030 0.873542 14.873901 14.794526 0.079375
6.758170 0.868927 15.053784 14.975311 0.078473
6.839863 0.864294 15.204748 15.125479 0.079269
6.920878 0.859650 15.391479 15.313164 0.078315
7.001022 0.854992 15.610033 15.509089 0.100944
7.078366 0.850431 15.851287 15.694226 0.157061
7.152657 0.845979 16.148799 15.948503 0.200296
7.224170 0.841602 16.554323 16.308029 0.246294
7.294367 0.837182 17.080815 16.760660 0.320155
7.363479 0.832679 17.683508 17.355336 0.328172
7.429849 0.828198 18.298699 18.022335 0.276364
7.494231 0.823707 18.872324 18.628649 0.243675
7.559600 0.819016 19.377893 19.139901 0.237992
7.624243 0.814260 19.839554 19.565915 0.273639
7.686943 0.809542 20.270213 19.914066 0.356147
7.748368 0.804825 20.657845 20.269372 0.388473
7.809301 0.800063 20.991815 20.630944 0.360871
7.871215 0.795155 21.291230 20.969293 0.321937
7.934595 0.790060 21.586103 21.294990 0.291113
7.998709 0.784834 21.910050 21.661471 0.248579
8.061399 0.779641 22.298121 22.024953 0.273168
8.124006 0.774358 22.704405 22.382094 0.322311
8.184924 0.769125 23.094292 22.839229 0.255063
8.240302 0.764286 23.483146 23.314510 0.168636
8.293620 0.759553 23.857684 23.779902 0.077782
8.346461 0.754789 24.259832 24.308537 -0.048705
8.396765 0.750170 24.714059 24.856713 -0.142654
8.445511 0.745609 25.145252 25.293278 -0.148026
8.493346 0.741063 25.561895 25.660528 -0.098633
8.541334 0.736424 25.960590 25.997321 -0.036731
8.589560 0.731696 26.286033 26.332894 -0.046861
8.633510 0.727338 26.625578 26.731781 -0.106203
8.677463 0.722920 26.998213 26.995104 0.003109
8.721158 0.718465 27.285301 26.909012 0.376289
8.764949 0.713968 27.370887 26.685225 0.685662
8.809314 0.709417 27.344586 26.496748 0.847838
8.854082 0.704829 27.323573 26.365826 0.957747
8.899094 0.700218 27.294552 26.300928 0.993624
8.943348 0.695692 27.292594 26.330972 0.961622
8.986160 0.691307 27.371783 26.457257 0.914526
9.029476 0.686852 27.418304 26.562353 0.855951
9.073075 0.682371 27.381232 26.672613 0.708619
9.115000 0.678070 27.280470 26.668456 0.612014
9.157988 0.673684 27.021867 26.494163 0.527704
9.207988 0.668648 26.707016 26.208511 0.498505
9.252276 0.664241 26.431698 25.919316 0.512382
9.294714 0.660052 26.210591 25.637739 0.572852
9.338292 0.655787 25.984810 25.365864 0.618946
9.381602 0.651586 25.758889 25.129300 0.629589
9.426949 0.647223 25.467975 24.786201 0.681774
9.474506 0.642713 25.157134 24.489896 0.667238
9.523565 0.638109 24.910552 24.231713 0.678839
9.573459 0.633470 24.685234 24.008527 0.676707
9.625055 0.628714 24.494617 23.825322 0.669295
9.676275 0.624026 24.365002 23.672781 0.692221
9.724863 0.619595 24.256787 23.532799 0.723988
9.772420 0.615280 24.119599 23.408310 0.711289
9.819877 0.611001 24.009583 23.364235 0.645348
9.869028 0.606582 23.950809 23.342411 0.608398
9.920384 0.601975 23.884525 23.269285 0.615240
9.975453 0.597050 23.814862 23.208742 0.606120
10.033681 0.591857 23.776135 23.226592 0.549543
10.092019 0.586657 23.768866 23.254595 0.514271
10.151647 0.581342 23.815328 23.339690 0.475638
10.210830 0.576047 23.883215 23.431024 0.452191
10.269298 0.570805 23.892640 23.441695 0.450945
10.330426 0.565332 23.880241 23.463284 0.416957
10.392669 0.559758 23.874666 23.472197 0.402469
10.454685 0.554207 23.810896 23.393883 0.417013
10.517892 0.548577 23.663105 23.245755 0.417350
10.581780 0.542929 23.479924 23.092947 0.386977
10.645353 0.537354 23.310124 22.958298 0.351826
10.708896 0.531818 23.169942 22.851980 0.317962
10.771771 0.526370 23.031706 22.737401 0.294305
10.831486 0.521230 22.865439 22.604580 0.260859
10.891416 0.516111 22.688622 22.442609 0.246013
10.952595 0.510926 22.500878 22.243390 0.257488
11.015811 0.505615 22.290054 22.009445 0.280609
11.079468 0.500322 22.070051 21.829493 0.240558
11.143274 0.495067 21.864486 21.696918 0.167568
11.208299 0.489759 21.650897 21.531530 0.119367
11.274564 0.484407 21.403810 21.321635 0.082175
11.341973 0.479030 21.136465 21.084875 0.051590
11.408712 0.473775 20.871287 20.864867 0.006420
11.474939 0.468623 20.619200 20.669947 -0.050747
11.541201 0.463531 20.369459 20.437604 -0.068145
11.607178 0.458522 20.130885 20.200968 -0.070083
11.669359 0.453856 19.898907 19.956474 -0.057567
11.731282 0.449262 19.664185 19.708879 -0.044694
11.792729 0.444759 19.402893 19.448570 -0.045677
11.854679 0.440284 19.118627 19.159395 -0.040768
11.916895 0.435857 18.816914 18.863781 -0.046867
11.979063 0.431507 18.495357 18.572464 -0.077107
12.042789 0.427126 18.178408 18.266540 -0.088132
12.103848 0.423000 17.837090 17.947670 -0.110580
12.168350 0.418727 17.488673 17.614019 -0.125346
12.230455 0.414698 17.115730 17.310714 -0.194984
12.296012 0.410533 16.758297 16.997629 -0.239332
12.363105 0.406361 16.401013 16.648692 -0.247679
12.433518 0.402076 16.059387 16.293452 -0.234065
12.503429 0.397911 15.721970 15.981792 -0.259822
12.576657 0.393638 15.407064 15.689134 -0.282070
12.650913 0.389390 15.106303 15.394802 -0.288499
12.725347 0.385215 14.808162 15.091020 -0.282858
12.804363 0.380869 14.520772 14.773872 -0.253100
12.884972 0.376523 14.240751 14.493841 -0.253090
12.967654 0.372149 13.978139 14.257331 -0.279192
13.051921 0.367772 13.734179 14.045630 -0.311451
13.137216 0.363416 13.516636 13.825268 -0.308632
13.217216 0.359394 13.297528 13.599219 -0.301691
13.302726 0.355163 13.085957 13.356381 -0.270424
13.382726 0.351272 12.866703 13.162189 -0.295486
13.470125 0.347086 12.671358 12.978565 -0.307207
13.562287 0.342740 12.472193 12.786844 -0.314651
13.657321 0.338331 12.261963 12.585956 -0.323993
13.750527 0.334084 12.027911 12.370155 -0.342244
13.844527 0.329888 11.787123 12.117281 -0.330158
13.930932 0.326110 11.555896 11.862062 -0.306166
14.008193 0.322795 11.348875 11.651992 -0.303117
14.080129 0.319761 11.154921 11.452622 -0.297701
14.149837 0.316870 10.962315 11.245339 -0.283024
14.218837 0.314059 10.773959 11.024418 -0.250459
14.285027 0.311409 10.574267 10.837863 -0.263596
14.359992 0.308462 10.401168 10.638761 -0.237593
14.422492 0.306047 10.211925 10.493191 -0.281266
14.497440 0.303198 10.034962 10.317834 -0.282872
14.581214 0.300074 9.853872 10.118760 -0.264888
14.667658 0.296909 9.669773 9.934206 -0.264433
14.765149 0.293405 9.495597 9.763425 -0.267828
14.869668 0.289716 9.328680 9.593622 -0.264942
14.979653 0.285901 9.175096 9.418995 -0.243899
15.092136 0.282061 9.042746 9.271360 -0.228614
15.205968 0.278227 8.920157 9.135780 -0.215623
15.322934 0.274341 8.791168 9.018139 -0.226971
15.440376 0.270499 8.654481 8.907744 -0.253263
15.557239 0.266737 8.511356 8.792255 -0.280899
15.674569 0.263024 8.364023 8.651860 -0.287837
15.792894 0.259346 8.211286 8.481703 -0.270417
15.914390 0.255640 8.048914 8.307049 -0.258135
16.038194 0.251942 7.882879 8.133264 -0.250385
16.153883 0.248561 7.709317 7.967969 -0.258652
16.276468 0.245054 7.536042 7.771647 -0.235605
16.406122 0.241432 7.354259 7.557733 -0.203474
16.539011 0.237814 7.171910 7.367222 -0.195312
16.677038 0.234146 7.000612 7.209407 -0.208795
16.818838 0.230468 6.839096 7.058045 -0.218949
16.964788 0.226767 6.686249 6.906874 -0.220625
17.112080 0.223115 6.536050 6.755548 -0.219498
17.260229 0.219526 6.383029 6.590248 -0.207219
17.411167 0.215956 6.226886 6.425785 -0.198899
17.563855 0.212436 6.069567 6.267483 -0.197916
17.719361 0.208942 5.912685 6.108067 -0.195382
17.878901 0.205451 5.756554 5.948652 -0.192098
18.040262 0.202015 5.600608 5.793481 -0.192873
18.202912 0.198646 5.448652 5.640596 -0.191944
18.364445 0.195391 5.302801 5.493973 -0.191172
18.525509 0.192231 5.163634 5.349218 -0.185584
18.687401 0.189137 5.029776 5.210808 -0.181032
18.850019 0.186110 4.900238 5.081001 -0.180763
19.013060 0.183153 4.775280 4.953587 -0.178307
19.175516 0.180282 4.654780 4.830147 -0.175367
19.336684 0.177504 4.538374 4.710875 -0.172501
19.496362 0.174821 4.425866 4.593597 -0.167731
19.654566 0.172229 4.316448 4.477735 -0.161287
19.813043 0.169696 4.225473 4.360582 -0.135109
19.923296 0.167971 4.146316 4.278950 -0.132634
20.000000 0.166789 4.109287 4.222400 -0.113113

